Comparing intrusive and non-intrusive polynomial chaos for a class of exponential time differencing schemes

We consider the numerical approximation of different ordinary differential equations (ODEs) and partial differential equations (PDEs) with periodic boundary conditions involving a one-dimensional random parameter, comparing the intrusive and non-intrusive polynomial chaos expansion (PCE) method. We demonstrate how to modify two schemes for intrusive PCE (iPCE) which are highly efficient in solving nonlinear reaction-diffusion equations: A second-order exponential time differencing scheme (ETD-RDP-IF) as well as a spectral exponential time differencing fourth-order Runge-Kutta scheme (ETDRK4). In numerical experiments, we show that these schemes show superior accuracy to simpler schemes such as the EE scheme for a range of model equations and we investigate whether they are competitive with non-intrusive PCE (niPCE) methods. We observe that the iPCE schemes are competitive with niPCE for some model equations, but that iPCE breaks down for complex pattern formation models such as the Gray-Scott system.

==> Performanceplot_mean_system=6_D=0.00000.txt <==
5000,0.00074953474733975,1.44879117705388e-07,6.62780973428473e-13,0.0007495347466777,1.4487978985926e-07,3.40343604974879e-15
2000,0.00187369772683319,9.06111460225519e-07,5.55939176575285e-13,0.00187369772617776,9.06112115702192e-07,1.0634360060026e-13
1000,0.00374693006442364,3.628545036816e-06,1.03174056729327e-12,0.00374693006377997,3.62854569795363e-06,1.69809173314442e-12
500,0.00749198663773096,1.45470764532238e-05,2.6590201227735e-11,0.00749198663710927,1.45470771151597e-05,2.72598383685328e-11
200,0.0187156749448719,9.15418806497151e-05,1.07275489711248e-09,0.0187156749443144,9.15418813171681e-05,1.07342189883637e-09
100,0.0373820843607769,0.000370398609829606,1.7405711036266e-08,0.0373820843603164,0.000370398610493558,1.74063781237923e-08
50,0.0745545445960526,0.0015166970957057,2.86072754743463e-07,0.0745545445957507,0.00151669709635617,2.86073422017754e-07


==> Performanceplot_mean_system=6_D=1.00000.txt <==
5000,0.00393960020604885,2.56851625018636e-08,0.00393960325326008,2.56975328946886e-08
2000,0.00377515833560968,2.56674865392854e-08,0.00377515755040569,2.56971941011055e-08
1000,0.0031887491621937,2.56607040053274e-08,0.00318874759901439,2.56940499225298e-08
500,0.000860683568689822,2.61173527834467e-08,0.000860686939157554,2.61224250447921e-08
200,0.0150692292834273,1.82172619831681e-07,0.015069225891168,1.82166260959269e-07
100,0.0689299662383022,2.88225531614221e-06,0.0689299649893035,2.88225860329459e-06
50,0.254290032527402,4.61832075295167e-05,0.254290032483712,4.61832088192303e-05


==> Performanceplot_mean_system=7_D=0.00000.txt <==
5000,0.00037837736729866,3.82908100573666e-05,3.82453938115733e-05,0.000342390230705036,4.67324825900258e-08,2.3614312427707e-15
2000,0.000889708750156751,3.85291423971882e-05,3.82453938502184e-05,0.000854412093146791,2.91930791004449e-07,1.82932799903658e-14
1000,0.0017379699030449,3.93800526315733e-05,3.82453941656252e-05,0.00170364723216264,1.16673791034852e-06,3.29589563997047e-13
500,0.00341936459776583,4.2785415452621e-05,3.82453991160447e-05,0.00338684197570547,4.65902453215773e-06,5.29948238410522e-12
200,0.00834638552963447,6.67087665092303e-05,3.8245600119613e-05,0.00831859929015249,2.89680798206528e-05,2.07046238767352e-10
100,0.0161936985937353,0.000152022262339836,3.82486888708588e-05,0.0161721305879157,0.000114839490366549,3.30899470921119e-09
50,0.0306892025886146,0.000486836597298868,3.82978361294982e-05,0.0306758462276767,0.000450739674684233,5.27146563784556e-08


==> Performanceplot_mean_system=7_D=1.00000.txt <==
5000,0.000247367289034237,8.61026400397368e-08,0.00024745350299067,2.03285001512167e-12
2000,0.000321132279794443,8.60270527645027e-08,0.000321218524931434,7.76302084599486e-11
1000,0.000581452882174834,8.48650274519717e-08,0.000581539237006408,1.23965915340454e-09
500,0.00159978876868661,6.63254500685209e-08,0.00159987555340022,1.97792520003668e-08
200,0.00832608611334907,6.79957463168415e-07,0.00832617577616599,7.66062813696642e-07
100,0.0301204650355969,1.19858656649306e-05,0.0301205645546686,1.20719805889099e-05
50,0.105187992133524,0.000186606848750143,0.10518813284304,0.000186693104660876


==> Performanceplot_mean_system=8_D=0.00000.txt <==
5000,9.15185560717206e-05,1.1671688598534e-06,1.25932483691749e-06,9.26351174576525e-05,1.59224263241033e-08,1.93202421547319e-13
2000,0.000230522426393759,1.24196944188963e-06,1.25932439707955e-06,0.000231640058468804,8.95799506955977e-08,5.79262799257422e-13
1000,0.000462335623547474,1.50957493851631e-06,1.2593237151639e-06,0.00046345467861439,3.57568513513181e-07,1.2236616019009e-12
500,0.000926488662032545,2.58340247763943e-06,1.25932314104889e-06,0.000927610437349333,1.43247009689775e-06,2.7202050241366e-12
200,0.00232321277383799,1.01485639511128e-05,1.25935270099515e-06,0.0023243426772334,8.99874474261907e-06,3.91332771761549e-11
100,0.00466567320786978,3.74418971809312e-05,1.25979134933082e-06,0.00466681687701218,3.62922651126527e-05,5.3069704796004e-10
50,0.00940838812054028,0.000148529870988994,1.26416756390648e-06,0.00940956030988811,0.000147380103385756,5.32304952191387e-09


==> Performanceplot_mean_system=8_D=1.00000.txt <==
5000,0.0039467710682562,8.70660741768937e-12,0.00394677420639365,1.06903997126853e-12
2000,0.0038726059712509,1.06608042124948e-11,0.0038726119737279,1.13096632097579e-11
1000,0.00360665321431397,1.5205284627731e-10,0.00360665224467,1.50752945986347e-10
500,0.0025441109290444,2.35617503055597e-09,0.00254411215542683,2.35596838415998e-09
200,0.00487711844453369,8.7924074927466e-08,0.00487712280859694,8.79238081900946e-08
100,0.0311118861247898,1.32840079434008e-06,0.0311118915068285,1.32840107339271e-06
50,0.13153793473833,1.98825921097991e-05,0.13153794161286,1.98825919455264e-05


==> errorarray_FD_EE_2D_mean_system=6_D=0.00000.txt <==
0,9.31282817766272e-05,9.31278459680845e-05,9.31278459671614e-05,9.31278459671614e-05,9.31278459671614e-05
0.0408163265306122,0.000185452939150954,0.000185444720727564,0.000185444720638228,0.000185444720638228,0.000185444720638228
0.0816326530612245,0.000276996148474023,0.000276952313016988,0.000276952311852746,0.000276952311852732,0.000276952311852732
0.122448979591837,0.000367794674548928,0.000367652567481227,0.000367652560496644,0.000367652560496494,0.000367652560496494
0.163265306122449,0.000457899808539854,0.000457547686537665,0.000457547658847378,0.000457547658846304,0.000457547658846304
0.204081632653061,0.000547377283982059,0.000546640133415697,0.00054664004862651,0.000546640048621583,0.000546640048621583
0.244897959183673,0.000636307171099359,0.000634932636366539,0.000634932418773742,0.000634932418756128,0.000634932418756128
0.285714285714286,0.000724783749681553,0.000722428194031149,0.000722427702951611,0.000722427702898898,0.000722427702898894
0.326530612244898,0.000812915360810217,0.000809130081936561,0.000809129076776736,0.000809129076638779,0.000809129076638766
0.36734693877551,0.000900824237789022,0.000895041860106371,0.000895039954793773,0.000895039954468429,0.000895039954468392
0.408163265306122,0.00098864631666229,0.000980167381746454,0.000980163987186971,0.000980163986481258,0.000980163986481162
0.448979591836735,0.00107653102678101,0.00106451080299408,0.00106450505625641,0.00106450505482733,0.00106450505482712
0.489795918367347,0.00116464106187883,0.00114807659367284,0.00114806727264361,0.00114806726991162,0.00114806726991114
0.530612244897959,0.00125315213220949,0.00123086954903919,0.00123085497133815,0.00123085496636478,0.00123085496636373
0.571428571428571,0.00134225269829843,0.00131289480246346,0.00131287270745818,0.00131287269877781,0.00131287269877572
0.612244897959184,0.00143214368692736,0.00139415783901198,0.00139412525182453,0.0013941252372186,0.00139412523721463
0.653061224489796,0.00152303818999813,0.00147466450988543,0.00147461758633973,0.00147461756254029,0.00147461756253293
0.693877551020408,0.00161516114694708,0.00155442104765564,0.00155435489917382,0.00155435486148107,0.00155435486146791
0.73469387755102,0.00170874901143136,0.00163343408225885,0.00163334257977677,0.00163334252157363,0.00163334252155093
0.775510204081633,0.00180404940303288,0.00171171065769602,0.00171158621373276,0.00171158612587756,0.00171158612583955
0.816326530612245,0.00190132074473844,0.00178925824937299,0.00178909157745649,0.00178909144753296,0.00178909144747086
0.857142857142857,0.00200083188700253,0.0018660847820365,0.00186586463275591,0.00186586444415724,0.00186586444405815
0.897959183673469,0.00210286171920357,0.00194219864824127,0.00194191152126794,0.00194191125209032,0.0019419112519355
0.938775510204082,0.00220769876933378,0.00201760872729192,0.00201723855878321,0.00201723818050131,0.00201723818026409
0.979591836734694,0.00231564079277405,0.00209232440459812,0.00209185222947183,0.00209185170536737,0.00209185170501022
1.02040816326531,0.00242699435102344,0.0021663555913826,0.00216575918002442,0.00216575846333648,0.0021657584628076
1.06122448979592,0.00254207438125892,0.00223971274467764,0.00223896621372013,0.00223896524548384,0.00223896524471244
1.10204081632653,0.00266120375761928,0.00231240688755307,0.00231148028444024,0.00231147899097833,0.00231147898986888
1.14285714285714,0.00278471284509739,0.0023844496295041,0.00238330849063221,0.00238330678066222,0.00238330677908735
1.18367346938776,0.00291293904694748,0.00245585318694577,0.00245445806924744,0.002454455830565,0.00245445582835658
1.22448979591837,0.00304622634649909,0.00252663040374572,0.00252493638966066,0.0025249334853574,0.00252493348229559
1.26530612244898,0.00318492484427185,0.00259679477173117,0.00259475094758238,0.00259474721175551,0.0025947472075556
1.30612244897959,0.00332939029128852,0.002666360451115,0.00266390935898484,0.00266390459189295,0.00266390458618934
1.3469387755102,0.00347998361946422,0.00273534229077288,0.00273241935404715,0.00273241331666583,0.00273241330899269
1.38775510204082,0.00363707046994785,0.00280375584831335,0.00280028877113435,0.00280028117906296,0.00280028116883142
1.42857142857143,0.00380102072028255,0.00287161740988383,0.00286752555082599,0.00286751606749567,0.00286751605396659
1.46938775510204,0.00397220801123217,0.00293894400965271,0.00293413773000355,0.002934125959135,0.0029341259413868
1.51020408163265,0.00415100927410503,0.00300575344890811,0.00300013343600616,0.00300011891326459,0.00300011889015547
1.55102040816327,0.00433780425939623,0.00307206431472333,0.00306552088087125,0.0030655030646643,0.00306550303478829
1.59183673469388,0.00453297506754215,0.00313789599813296,0.0031303083556681,0.00313028661703168,0.00313028657866744
1.63265306122449,0.00473690568256051,0.00320326871176602,0.00319450422493341,0.0031944778364496,0.00319447778750104
1.6734693877551,0.00494998150933138,0.0032682035068902,0.00325811692122205,0.00325808504491201,0.00325808498284001
1.71428571428571,0.0051725889152455,0.00333272228981803,0.0033211549397819,0.00332111661391599,0.00332111653565991
1.75510204081633,0.00540511477692038,0.00339684783762847,0.00338362683336007,0.0033835809581275,0.00338358086001543
1.79591836734694,0.00564794603265955,0.00346060381316107,0.00344554120715011,0.00344548652912913,0.00344548640677566
1.83673469387755,0.00590146924130269,0.00352401477924361,0.00350690671388989,0.00350684180925981,0.00350684165744985
1.87755102040816,0.00616607014808205,0.00358710621211257,0.00356773204911556,0.00356765530555164,0.00356765511810908
1.91836734693878,0.00644213325807178,0.00364990451398982,0.003628025946578,0.0036279355437703,0.00362793531340965
1.95918367346939,0.00673004141779193,0.00371243702478754,0.00368779717383405,0.00368769106257121,0.0036876907807309
2,0.00703017540548307,0.00377473203290128,0.00374705452800878,0.00374693040776873,0.00374693006442418


==> errorarray_FD_EE_2D_mean_system=6_D=1.00000.txt <==
0,1.09498117531015e-05,1.09497748761191e-05,1.09497748760826e-05,1.09497748760826e-05,1.09497748760826e-05
0.0204081632653061,2.18716932043039e-05,2.18711014280773e-05,2.18711014260528e-05,2.18711014260528e-05,2.18711014260532e-05
0.0408163265306122,3.27669839636591e-05,3.27639853326963e-05,3.27639853096734e-05,3.27639853096735e-05,3.27639853096734e-05
0.0612244897959184,4.36379154836952e-05,4.36284345897474e-05,4.36284344600685e-05,4.36284344600628e-05,4.36284344600627e-05
0.0816326530612245,5.44876101427088e-05,5.44644595581425e-05,5.4464459062651e-05,5.4464459062636e-05,5.44644590626362e-05
0.102040816326531,6.53200800218132e-05,6.52720730465536e-05,6.52720715663934e-05,6.5272071566372e-05,6.52720715663726e-05
0.122448979591837,7.61402253228576e-05,7.60512904051169e-05,7.60512866717666e-05,7.60512866716809e-05,7.60512866716809e-05
0.142857142857143,8.69538324628025e-05,8.68021296528209e-05,8.68021213336877e-05,8.68021213334333e-05,8.68021213334334e-05
0.163265306122449,9.77675718199322e-05,9.75246116143643e-05,9.7524594749391e-05,9.75245947487637e-05,9.75245947487638e-05
0.183673469387755,0.000108588995164484,0.00010821876009769,0.000108218728366771,0.000108218728365357,0.000108218728365357
0.204081632653061,0.000119426532720958,0.000118884602059005,0.000118884545855112,0.000118884545852044,0.000118884545852044
0.224489795918367,0.000130289489949611,0.000129522167838422,0.000129522073126749,0.000129522073120633,0.000129522073120634
0.244897959183673,0.000141188043941362,0.000140131491361191,0.000140131338301312,0.000140131338289592,0.00014013133828959
0.26530612244898,0.000152133239549326,0.000150712610422335,0.000150712371731358,0.000150712371710123,0.000150712371710127
0.285714285714286,0.000163136985124195,0.000161265566923746,0.000161265205958906,0.000161265205922047,0.000161265205922047
0.306122448979592,0.000174212047992703,0.000171790407194949,0.000171789875734839,0.000171789875673073,0.000171789875673062
0.326530612244898,0.000185372049567582,0.00018228718228821,0.000182286417990696,0.000182286417890469,0.000182286417890446
0.346938775510204,0.000196631460177469,0.000192755948328836,0.000192754871845625,0.000192754871687388,0.000192754871687353
0.36734693877551,0.000208005593550494,0.000203196766854731,0.000203195278581054,0.000203195278337344,0.000203195278337287
0.387755102040816,0.000219510601007788,0.000213609705195614,0.000213607681635621,0.000213607681268415,0.000213607681268373
0.408163265306122,0.000231163465345826,0.00022399483686815,0.000223992126595055,0.000223992126052893,0.000223992126052835
0.428571428571429,0.00024298199441236,0.000234352241987968,0.000234348661179806,0.00023434866039365,0.00023434866039357
0.448979591836735,0.000254984814388362,0.000244682007706122,0.000244677335237814,0.000244677334116678,0.000244677334116574
0.469387755102041,0.000267191362752205,0.000254984228642529,0.000254978200714585,0.000254978199139858,0.00025497819913967
0.489795918367347,0.000279621880985691,0.000265259007371981,0.000265251311658407,0.000265251309476949,0.000265251309476631
0.510204081632653,0.000292297406971799,0.000275506454907495,0.000275496724202684,0.000275496721219305,0.000275496721218824
0.530612244897959,0.000305239767110947,0.000285726691202463,0.000285714496550873,0.000285714492518987,0.000285714492518219
0.551020408163265,0.000318471568144552,0.000295919845657576,0.000295904688947952,0.000295904683558612,0.000295904683557498
0.571428571428571,0.000332016188750533,0.000306086057688848,0.000306067363695866,0.000306067356565455,0.000306067356563858
0.591836734693878,0.000345897770803904,0.000316225477247973,0.000316202585104853,0.000316202575760615,0.000316202575758304
0.612244897959184,0.000360141210436111,0.000326338265421128,0.000326310419506935,0.000326310407370426,0.000326310407367191
0.63265306122449,0.000374772148792692,0.000336424595001327,0.000336390935226978,0.000336390919594956,0.000336390919590471
0.653061224489796,0.000389816962541246,0.000346484651079576,0.000346444202557278,0.000346444182580519,0.000346444182574376
0.673469387755102,0.00040530275416073,0.000356518631681468,0.000356470293763188,0.000356470268421608,0.000356470268413378
0.693877551020408,0.000421257341955583,0.000366526748386026,0.000366469283055849,0.000366469251131448,0.000366469251120444
0.714285714285714,0.000437709249831999,0.000376509226957463,0.000376441246564386,0.000376441206610339,0.000376441206595771
0.73469387755102,0.000454687696879602,0.000386466308028205,0.000386386262346398,0.000386386212652257,0.000386386212633122
0.755102040816326,0.000472222586669697,0.0003963982477373,0.000396304410339953,0.000396304348893225,0.000396304348868323
0.775510204081633,0.000490344496394238,0.000406305318441506,0.000406195772377051,0.000406195696820361,0.000406195696788122
0.795918367346939,0.000509084665731372,0.000416187809379997,0.000416060432138078,0.000416060339721466,0.000416060339679965
0.816326530612245,0.00052847498556028,0.000426046027406781,0.000425898475162889,0.000425898362691399,0.000425898362638334
0.836734693877551,0.000548547986416304,0.000435880297676671,0.000435709988805104,0.000435709852580433,0.000435709852513027
0.857142857142857,0.000569336826805447,0.000445690964396738,0.000445495062241006,0.000445494897998013,0.000445494897912811
0.877551020408163,0.000590875281288487,0.000455478391544893,0.000455253786436896,0.000455253589273324,0.000455253589166213
0.897959183673469,0.000613197728400247,0.000465242963618458,0.000464986254136421,0.000464986018436041,0.000464986018302038
0.918367346938776,0.000636339138396248,0.000474985086392437,0.000474692559849607,0.000474692279198727,0.000474692279031835
0.938775510204082,0.000660335060794846,0.000484705187653019,0.00048437279980929,0.000484372466904808,0.000484372466698088
0.959183673469388,0.000685221611834136,0.000494403718015646,0.000494027072004559,0.000494026678554831,0.000494026678299829
0.979591836734694,0.000711035461659389,0.000504081151637905,0.000503655476102724,0.00050365501271918,0.000503655012406026
1,0.000737813821472697,0.000513737987051353,0.000513258113482723,0.00051325756956282,0.000513257569179754


==> errorarray_FD_EE_mean_system=0_D=0.00002.txt <==
0,0.000594819586126293,0.000570316088028974,0.000570323435776225,0.00057031104342991,0.000570311044075752
10.2040816326531,0.00183700407888883,0.00169341757516526,0.00169373235103926,0.00169344544604375,0.00169344559605885
20.4081632653061,0.00339863579385899,0.00294210425208244,0.00294892586772756,0.0029495472118784,0.00294953672031465
30.6122448979592,0.00438570488894112,0.00329423185792589,0.00332882035202975,0.00334777875582108,0.0033478689276664
40.8163265306122,0.00480201707950453,0.00307009746232765,0.00312211438783006,0.00317746837401399,0.00318009510224342
51.0204081632653,0.00495779086234941,0.0031282674103488,0.00308231727876109,0.00310814081665931,0.00311222679244747
61.2244897959184,0.00502953843076993,0.00487569671333149,0.00432636735557432,0.00397738198055257,0.00393865752334804
71.4285714285714,0.0050894465803695,0.00882165963442472,0.00722092967466403,0.0061933188789927,0.00597372313605074
81.6326530612245,0.00528663355342851,0.0165663160368396,0.0123050827393454,0.0101153144077608,0.00933862243217705
91.8367346938775,0.00608874297644817,0.0308173668837502,0.0211845837868521,0.0163766384897793,0.0143501355207102
102.040816326531,0.00778500111138719,0.0455501914037555,0.0350333522488634,0.0246134923336909,0.0216221296442912
112.244897959184,0.00953052201969444,0.0639671905667148,0.0523218669555476,0.0288736971982533,0.0311340438756015
122.448979591837,0.0102953826154742,0.0807691433466517,0.0706543182907533,0.024910244779628,0.0430809759933816
132.65306122449,0.0103290990483479,0.136294554371932,0.0889336025796249,0.04070973664001,0.0528050232442268
142.857142857143,0.010586342481472,0.137823056718088,0.114930124008186,NaN,0.0587059442413005
153.061224489796,0.0116068846656518,NaN,0.158262818021003,NaN,0.0629367964755447
163.265306122449,0.013487081983558,NaN,0.194957894334135,NaN,0.0702990538396982
173.469387755102,0.0160536893432372,NaN,0.205590353156854,NaN,NaN
183.673469387755,0.0186015215706195,NaN,0.198586732333909,NaN,NaN
193.877551020408,0.0203565031647158,NaN,0.203439970530414,NaN,NaN
204.081632653061,0.0213866770940744,NaN,0.210847313580519,NaN,NaN
214.285714285714,0.0224600155288645,NaN,0.223311650629816,NaN,NaN
224.489795918367,0.0243881175530563,NaN,NaN,NaN,NaN
234.69387755102,0.0276000480670716,NaN,NaN,NaN,NaN
244.897959183673,0.0317552261737895,NaN,NaN,NaN,NaN
255.102040816327,0.0357589605685569,NaN,NaN,NaN,NaN
265.30612244898,0.0389320826374322,NaN,NaN,NaN,NaN
275.510204081633,0.0418557472595157,NaN,NaN,NaN,NaN
285.714285714286,0.0457163657312783,NaN,NaN,NaN,NaN
295.918367346939,0.0513278551936008,NaN,NaN,NaN,NaN
306.122448979592,0.0583512738475718,NaN,NaN,NaN,NaN
316.326530612245,0.0652741247236042,NaN,NaN,NaN,NaN
326.530612244898,0.0710365546856788,NaN,NaN,NaN,NaN
336.734693877551,0.0760712662580781,NaN,NaN,NaN,NaN
346.938775510204,0.081407656775497,NaN,NaN,NaN,NaN
357.142857142857,0.0874566407278135,NaN,NaN,NaN,NaN
367.34693877551,0.0932877657063927,NaN,NaN,NaN,NaN
377.551020408163,0.0977457964401615,NaN,NaN,NaN,NaN
387.755102040816,0.101233045930363,NaN,NaN,NaN,NaN
397.959183673469,0.105112244820352,NaN,NaN,NaN,NaN
408.163265306122,0.110189654503698,NaN,NaN,NaN,NaN
418.367346938775,0.115776874134019,NaN,NaN,NaN,NaN
428.571428571429,0.120532876096167,NaN,NaN,NaN,NaN
438.775510204082,0.124516541907252,NaN,NaN,NaN,NaN
448.979591836735,0.12899097192105,NaN,NaN,NaN,NaN
459.183673469388,0.134910917510451,NaN,NaN,NaN,NaN
469.387755102041,0.141893151346756,NaN,NaN,NaN,NaN
479.591836734694,0.148438606757688,NaN,NaN,NaN,NaN
489.795918367347,0.153737628187359,NaN,NaN,NaN,NaN
500,0.158306660399313,NaN,NaN,NaN,NaN


==> errorarray_FD_EE_mean_system=6_D=0.00000.txt <==
0,9.31282817766624e-05,9.3127845968033e-05,9.31278459671466e-05,9.31278459671466e-05,9.31278459671466e-05
0.0408163265306122,0.00018545293915097,0.000185444720727463,0.000185444720638207,0.000185444720638207,0.000185444720638207
0.0816326530612245,0.000276996148474056,0.000276952313016894,0.000276952311852682,0.000276952311852664,0.000276952311852664
0.122448979591837,0.000367794674548992,0.000367652567481116,0.000367652560496582,0.000367652560496393,0.000367652560496393
0.163265306122449,0.000457899808539848,0.000457547686537535,0.000457547658847282,0.000457547658846216,0.000457547658846216
0.204081632653061,0.000547377283982096,0.000546640133415511,0.000546640048626424,0.000546640048621494,0.000546640048621494
0.244897959183673,0.000636307171099418,0.000634932636366382,0.000634932418773628,0.000634932418755992,0.000634932418755992
0.285714285714286,0.000724783749681638,0.000722428194030993,0.000722427702951414,0.00072242770289873,0.00072242770289873
0.326530612244898,0.000812915360810373,0.000809130081936392,0.000809129076776627,0.000809129076638553,0.000809129076638537
0.36734693877551,0.000900824237789167,0.000895041860106308,0.000895039954793516,0.000895039954468228,0.000895039954468188
0.408163265306122,0.000988646316662492,0.000980167381746408,0.000980163987186748,0.000980163986481072,0.000980163986480972
0.448979591836735,0.00107653102678118,0.00106451080299404,0.00106450505625617,0.0010645050548271,0.00106450505482691
0.489795918367347,0.00116464106187896,0.00114807659367278,0.00114806727264337,0.00114806726991138,0.00114806726991098
0.530612244897959,0.00125315213220959,0.00123086954903908,0.00123085497133789,0.00123085496636459,0.00123085496636357
0.571428571428571,0.00134225269829849,0.00131289480246335,0.00131287270745795,0.00131287269877762,0.00131287269877548
0.612244897959184,0.00143214368692746,0.00139415783901191,0.00139412525182432,0.00139412523721838,0.00139412523721448
0.653061224489796,0.00152303818999821,0.00147466450988536,0.00147461758633955,0.00147461756254002,0.00147461756253285
0.693877551020408,0.00161516114694714,0.00155442104765557,0.00155435489917367,0.00155435486148076,0.00155435486146784
0.73469387755102,0.00170874901143136,0.0016334340822587,0.00163334257977653,0.00163334252157331,0.00163334252155084
0.775510204081633,0.00180404940303287,0.00171171065769591,0.00171158621373253,0.00171158612587722,0.00171158612583937
0.816326530612245,0.00190132074473839,0.00178925824937281,0.00178909157745612,0.00178909144753259,0.00178909144747065
0.857142857142857,0.00200083188700247,0.00186608478203634,0.00186586463275558,0.0018658644441569,0.001865864444058
0.897959183673469,0.00210286171920346,0.00194219864824108,0.00194191152126762,0.00194191125209001,0.00194191125193528
0.938775510204082,0.00220769876933366,0.00201760872729174,0.0020172385587829,0.00201723818050103,0.00201723818026386
0.979591836734694,0.002315640792774,0.00209232440459794,0.00209185222947157,0.00209185170536709,0.00209185170501003
1.02040816326531,0.00242699435102337,0.00216635559138241,0.00216575918002417,0.00216575846333623,0.00216575846280735
1.06122448979592,0.00254207438125882,0.00223971274467745,0.00223896621371987,0.00223896524548355,0.00223896524471218
1.10204081632653,0.00266120375761918,0.00231240688755289,0.00231148028443999,0.00231147899097809,0.0023114789898686
1.14285714285714,0.0027847128450972,0.00238444962950389,0.00238330849063197,0.002383306780662,0.002383306779087
1.18367346938776,0.0029129390469474,0.00245585318694557,0.00245445806924716,0.00245445583056476,0.0024544558283562
1.22448979591837,0.00304622634649903,0.00252663040374554,0.00252493638966044,0.00252493348535715,0.00252493348229529
1.26530612244898,0.00318492484427185,0.00259679477173098,0.00259475094758208,0.00259474721175516,0.00259474720755528
1.30612244897959,0.00332939029128846,0.00266636045111475,0.0026639093589846,0.00266390459189256,0.00266390458618908
1.3469387755102,0.00347998361946418,0.0027353422907726,0.00273241935404692,0.00273241331666549,0.00273241330899244
1.38775510204082,0.00363707046994771,0.0028037558483131,0.00280028877113406,0.00280028117906266,0.00280028116883116
1.42857142857143,0.00380102072028244,0.00287161740988364,0.00286752555082578,0.00286751606749539,0.00286751605396625
1.46938775510204,0.00397220801123208,0.0029389440096525,0.00293413773000341,0.00293412595913483,0.00293412594138647
1.51020408163265,0.00415100927410499,0.00300575344890789,0.00300013343600609,0.0030001189132644,0.00300011889015512
1.55102040816327,0.00433780425939625,0.00307206431472306,0.00306552088087113,0.00306550306466415,0.00306550303478799
1.59183673469388,0.00453297506754215,0.00313789599813272,0.003130308355668,0.00313028661703158,0.00313028657866717
1.63265306122449,0.00473690568256047,0.00320326871176587,0.00319450422493324,0.00319447783644947,0.00319447778750073
1.6734693877551,0.00494998150933138,0.00326820350689001,0.00325811692122188,0.00325808504491186,0.00325808498283971
1.71428571428571,0.00517258891524547,0.00333272228981781,0.00332115493978167,0.00332111661391585,0.00332111653565951
1.75510204081633,0.00540511477692024,0.00339684783762823,0.00338362683335975,0.00338358095812742,0.00338358086001506
1.79591836734694,0.00564794603265942,0.00346060381316082,0.00344554120714975,0.00344548652912899,0.00344548640677528
1.83673469387755,0.00590146924130257,0.00352401477924337,0.00350690671388951,0.00350684180925964,0.00350684165744936
1.87755102040816,0.00616607014808193,0.00358710621211226,0.00356773204911522,0.00356765530555143,0.00356765511810858
1.91836734693878,0.00644213325807167,0.00364990451398955,0.00362802594657761,0.00362793554377011,0.00362793531340915
1.95918367346939,0.00673004141779181,0.00371243702478726,0.0036877971738336,0.00368769106257098,0.00368769078073036
2,0.007030175405483,0.00377473203290098,0.0037470545280083,0.00374693040776856,0.00374693006442364


==> errorarray_FD_EE_mean_system=6_D=1.00000.txt <==
0,0.000447832714071429,0.000447809617837068,0.000447809617345853,0.000447809617345853,0.000447809617345853
0.105263157894737,0.000893895747407443,0.00089352563794542,0.000893525606294455,0.000893525606293102,0.000893525606293102
0.210526315789474,0.00133902899822037,0.00133715745292622,0.00133715709228995,0.00133715709225345,0.00133715709225344
0.315789473684211,0.00178462026324888,0.0017787189263338,0.00177871690338552,0.00177871690301911,0.00177871690301909
0.421052631578947,0.00223259093554294,0.00221822918745724,0.0022182214924755,0.00221822149029546,0.002218221490295
0.526315789473684,0.00268537678283648,0.00265571372572258,0.00265569083559505,0.00265569082625468,0.00265569082625204
0.631578947368421,0.00314590408455914,0.00309120576262078,0.00309114830851066,0.00309114827659511,0.00309114827658362
0.736842105263158,0.00361756146905959,0.00352474787373136,0.00352462054409378,0.00352462045170291,0.00352462045166116
0.842105263157895,0.00410416784898957,0.0039563938290907,0.003956137273521,0.003956137037915,0.00395613703778053
0.947368421052632,0.00460993690031106,0.00438621061625334,0.00438573115453008,0.00438573061096684,0.00438573061058504
1.05263157894737,0.00513943856884835,0.00481428060765977,0.00481343759039844,0.00481343643409202,0.00481343643311053
1.15789473684211,0.00569755811647636,0.00524070383165048,0.00523929454328491,0.00523929224316943,0.00523929224084676
1.26315789473684,0.00628945323728049,0.00566560030533526,0.00566334234571541,0.00566333802148496,0.00566333801636157
1.36842105263158,0.0069205097821385,0.00608911238726725,0.00608562351403512,0.00608561576676732,0.00608561575612408
1.47368421052632,0.00759629662808486,0.00651140710813235,0.00650618256721756,0.00650616925284893,0.00650616923185511
1.57894736842105,0.00832252021784124,0.00693267843919627,0.00692506585425859,0.00692504378831985,0.00692504374874282
1.68421052631579,0.00910497927454756,0.00735314945993084,0.0073423213921015,0.00734228597362857,0.00734228590193496
1.78947368421053,0.00994952016826062,0.0077730743887222,0.00775799871373504,0.00775794345648428,0.00775794333113082
1.89473684210526,0.0108619933735001,0.00819274044311682,0.00817214872014787,0.00817206468107923,0.00817206446874142
2,0.0118482114082552,0.00861246949767961,0.00858482351412448,0.00858469861500998,0.00858469826546786


==> errorarray_FD_EE_mean_system=7_D=0.00000.txt <==
0,3.68913908748598e-05,3.68599709014807e-05,3.6859711815326e-05,3.68597113397089e-05,3.68597113364437e-05
0.0204081632653061,7.54638391713277e-05,7.48549339374532e-05,7.48501961671655e-05,7.48501558758402e-05,7.48501556011533e-05
0.0408163265306122,0.000118589291431629,0.000115285885834973,0.000115259237056578,0.000115258726242887,0.000115258722458165
0.0612244897959184,0.000170341123056775,0.000159490470451881,0.00015939577338287,0.000159392680528637,0.000159392654613201
0.0816326530612245,0.000236052491001025,0.000208877874288655,0.000208613942492166,0.000208601300501611,0.000208601178165411
0.102040816326531,0.000322449565669971,0.000264986280713243,0.000264353102327355,0.00026431252062644,0.000264312062582771
0.122448979591837,0.000437987265968694,0.000329569874697324,0.000328197810389573,0.000328086985958964,0.000328085522390528
0.142857142857143,0.000593484811218369,0.000404725763683255,0.000401962870199549,0.00040169285901116,0.000401688689629157
0.163265306122449,0.000803117259567826,0.000493078252995449,0.00048781203281824,0.000487206847360731,0.000487195948035968
0.183673469387755,0.00108583344756753,0.000598050516249084,0.000588425584461104,0.000587151224692022,0.000587124539658253
0.204081632653061,0.00146734980020842,0.000724275385023181,0.000707243516658409,0.000704683837136583,0.000704621702829017
0.224489795918367,0.00198300100616445,0.000878234922992638,0.000848830859164845,0.000843870081305686,0.000843730820315022
0.244897959183673,0.00268192631756905,0.00106928710688922,0.00101944761220383,0.00101008664485581,0.00100978320305658
0.26530612244898,0.00363339151073858,0.00131136694073072,0.00122797343167346,0.00121064492487668,0.00120999660432252
0.285714285714286,0.00493661044467981,0.00162590155565453,0.00148747134670122,0.00145579594040498,0.00145442711075271
0.306122448979592,0.00673647573922616,0.0020469939979837,0.00181795431499961,0.00176043051087912,0.00175755311625257
0.326530612244898,0.00924964499635952,0.0026310364614059,0.00225153529339062,0.00214712221405747,0.00214105396135084
0.346938775510204,0.0128096227190884,0.00347543270877073,0.0028425968077419,0.0026519521690992,0.0026390045513994
0.36734693877551,0.0179487121677884,0.00475727084498677,0.00368933494993369,0.003336612830727,0.00330838458295109
0.387755102040816,0.0255568386515347,0.00681925720119306,0.00498351871137092,0.0043162794065448,0.00425259572828315
0.408163265306122,0.037216479151389,0.0103795703660396,0.00713882724922764,0.00583286403087464,0.00568158491891393
0.428571428571429,0.0559977601144046,0.0171148664168121,0.0111749828339219,0.0084850466308269,0.00809663942203287
0.448979591836735,0.0887247283891356,0.0316235583109299,0.0201488293608444,0.0141631995471647,0.0130376571234315
0.469387755102041,0.155048989313107,0.0707384825315421,0.0469546014346239,0.0319328111669534,0.0279433798083435
0.489795918367347,0.459000970199202,0.368084190128613,0.326992994815747,0.291219282060768,0.274652157475128
0.510204081632653,NaN,NaN,NaN,NaN,NaN
0.530612244897959,NaN,NaN,NaN,NaN,NaN
0.551020408163265,NaN,NaN,NaN,NaN,NaN
0.571428571428571,NaN,NaN,NaN,NaN,NaN
0.591836734693878,NaN,NaN,NaN,NaN,NaN
0.612244897959184,NaN,NaN,NaN,NaN,NaN
0.63265306122449,NaN,NaN,NaN,NaN,NaN
0.653061224489796,NaN,NaN,NaN,NaN,NaN
0.673469387755102,NaN,NaN,NaN,NaN,NaN
0.693877551020408,NaN,NaN,NaN,NaN,NaN
0.714285714285714,NaN,NaN,NaN,NaN,NaN
0.73469387755102,NaN,NaN,NaN,NaN,NaN
0.755102040816326,NaN,NaN,NaN,NaN,NaN
0.775510204081633,NaN,NaN,NaN,NaN,NaN
0.795918367346939,NaN,NaN,NaN,NaN,NaN
0.816326530612245,NaN,NaN,NaN,NaN,NaN
0.836734693877551,NaN,NaN,NaN,NaN,NaN
0.857142857142857,NaN,NaN,NaN,NaN,NaN
0.877551020408163,NaN,NaN,NaN,NaN,NaN
0.897959183673469,NaN,NaN,NaN,NaN,NaN
0.918367346938776,NaN,NaN,NaN,NaN,NaN
0.938775510204082,NaN,NaN,NaN,NaN,NaN
0.959183673469388,NaN,NaN,NaN,NaN,NaN
0.979591836734694,NaN,NaN,NaN,NaN,NaN
1,NaN,NaN,NaN,NaN,NaN


==> errorarray_FD_EE_mean_system=7_D=1.00000.txt <==
0,0.000125213651061431,0.000125470469735732,0.000125468836283664,0.000125468842620019,0.000125468842562393
0.0408163265306122,0.000237428304449189,0.000238334559285032,0.00023832017651164,0.000238320171201504,0.000238320169765218
0.0816326530612245,0.000349350914329144,0.000352295470360145,0.000352252796015954,0.000352252639380708,0.000352252632137867
0.122448979591837,0.000457312996148941,0.000466463986571563,0.000466385443569909,0.000466385111439198,0.000466385092719699
0.163265306122449,0.000552655814680871,0.000577337904209526,0.000577241276661378,0.000577241485710556,0.000577241456208173
0.204081632653061,0.000618886558772526,0.000676017863866756,0.000675971789276594,0.000675974970281169,0.000675974952584807
0.244897959183673,0.000634430007244181,0.000747824446337696,0.000747968528937162,0.000747979644735686,0.000747979703477523
0.285714285714286,0.000588704191806588,0.000781314734126348,0.000781838958304146,0.000781864918260917,0.000781865165843614
0.326530612244898,0.000499180258255242,0.000781066101226454,0.000782142686473195,0.000782190068687222,0.000782190639440535
0.36734693877551,0.000404287957730442,0.000764189519201246,0.000765920527240752,0.000765993776114357,0.000765994791284739
0.408163265306122,0.000343647634977706,0.000745383777178857,0.000747807124605561,0.000747908756251911,0.00074791031309695
0.448979591836735,0.000341570572013853,0.000730956143732223,0.000734080304703932,0.00073421214169025,0.000734214324713081
0.489795918367347,0.000391822527561342,0.000721678512271462,0.000725510261316267,0.000725674447149867,0.000725677343465777
0.530612244897959,0.000472031242067932,0.000716373078296915,0.00072092987452871,0.00072112934662852,0.00072113305625773
0.571428571428571,0.000566368735742514,0.000713673952354587,0.000718986264078468,0.000719224859235207,0.000719229499964152
0.612244897959184,0.000667481869645077,0.00071254603268909,0.000718655567346004,0.000718937971306799,0.000718943680387741
0.653061224489796,0.00077232257076611,0.000712314590929998,0.000719271690063136,0.000719603351704771,0.000719610286279465
0.693877551020408,0.000879648216118753,0.000712570579643538,0.00072043199810666,0.000720819055832354,0.000720827393070586
0.73469387755102,0.000988953835443738,0.000713075318520751,0.000721902642834155,0.000722351874898836,0.000722361812267707
0.775510204081633,0.0011000399112421,0.000713692122359261,0.000723550746019842,0.000724069543075486,0.000724081298855385
0.816326530612245,0.00121283581134062,0.000714343059413133,0.000725301562064249,0.000725897916788217,0.000725911730839582
0.857142857142857,0.00132732616788528,0.000714983283034201,0.000727113078284252,0.000727795587119164,0.000727811721864191
0.897959183673469,0.00144351961791834,0.000715586337791777,0.000728961491185499,0.000729739364343398,0.00072975810592646
0.938775510204082,0.00156143536176069,0.000716135928417846,0.000730833079920995,0.000731716156956418,0.000731737816547238
0.979591836734694,0.00168109734740526,0.000716621365304446,0.000732719714764442,0.000733718483926764,0.000733743399147964
1.02040816326531,0.0018025317583095,0.000717035057197285,0.000734616387390943,0.000735742007618143,0.000735770544079674
1.06122448979592,0.00192576594149055,0.000717371129247149,0.000736519851393939,0.00073778417624907,0.000737816729181439
1.10204081632653,0.00205082796397231,0.000717624655756871,0.000738427868680793,0.000739843471813392,0.000739880467796617
1.14285714285714,0.00217774644150786,0.000717791228470156,0.00074033878636661,0.000741918988262532,0.000741960887047909
1.18367346938776,0.00230655048328585,0.000717866708876266,0.000742251294850222,0.000744010190743413,0.000744057487172042
1.22448979591837,0.00243726968435991,0.00071784708245316,0.000744164286274412,0.000746116775161161,0.0007461700011792
1.26530612244898,0.00256993413642093,0.000717728370231975,0.000746076769479153,0.000748238584216431,0.000748298310991259
1.30612244897959,0.00270457444462641,0.000717506573233933,0.000747987817403901,0.000750375555898631,0.000750442396039452
1.3469387755102,0.00284122174563419,0.00071717763617607,0.000749896533570818,0.000752527691077616,0.000752602300967606
1.38775510204082,0.00297990772514316,0.000716737422761844,0.000751802030081858,0.000754695032641219,0.000754778114882158
1.42857142857143,0.00312066463454054,0.000716181698085359,0.000753703412736797,0.000756877651787616,0.000756969957765764
1.46938775510204,0.0032635253067206,0.000715506115500827,0.0007555997706581,0.000759075638862531,0.000759177971439118
1.51020408163265,0.00340852317129381,0.000714706206335064,0.000757490168820708,0.000761289097146723,0.000761402313480129
1.55102040816327,0.00355569226940881,0.000713777371423022,0.000759373642486573,0.000763518138588488,0.000763643153093912
1.59183673469388,0.00370506726838556,0.000712714873812203,0.000761249192892304,0.00076576288083817,0.000765900668291484
1.63265306122449,0.00385668347631154,0.000711513832204769,0.000763115783766127,0.000768023445160904,0.000768175043953958
1.6734693877551,0.00401057685671904,0.000710169214850772,0.000764972338392765,0.000770299954947174,0.000770466470499392
1.71428571428571,0.00416678404343461,0.000708675833691966,0.00076681773703126,0.000772592534628772,0.000772775142965613
1.75510204081633,0.00432534235566455,0.000707028338625164,0.000768650814553423,0.000774901308871081,0.000775101260376113
1.79591836734694,0.00448628981336924,0.000705221211785946,0.000770470358215962,0.000777226401954284,0.000777445025303065
1.83673469387755,0.00464966515296388,0.000703248761790171,0.000772275105497135,0.000779567937280611,0.000779806643563753
1.87755102040816,0.00481550784338021,0.000701105117874601,0.000774063741954607,0.000781926036962491,0.000782186324009977
1.91836734693878,0.00498385810251037,0.000698784223915384,0.000775834899075314,0.000784300821468871,0.000784584278381869
1.95918367346939,0.00515475691405805,0.000696279832280734,0.000777587152089135,0.000786692409299504,0.000787000721202366
2,0.00532824604481859,0.000693585497506561,0.000779319017732551,0.00078910091667905,0.000789435869701076


==> errorarray_FD_EE_mean_system=8_D=0.00000.txt <==
0,0.000160283050269203,0.000163940015371907,0.000163926052524277,0.000163926594860309,0.00016392659255
0.0408163265306122,0.000256052607548786,0.000279607333405968,0.0002794393729601,0.000279451984605909,0.000279451883602517
0.0816326530612245,0.000299692677181487,0.000363509625970466,0.000362881750171888,0.000362948658046579,0.000362947918815287
0.122448979591837,0.000302714979088931,0.000425674942300474,0.000424185250855474,0.000424385063719429,0.000424382351863704
0.163265306122449,0.000274704987852073,0.000472485132847234,0.000469701194050014,0.000470142320257131,0.000470135391592811
0.204081632653061,0.000223470245227191,0.000508161021869979,0.000503660789787916,0.000504471078279661,0.000504456865017679
0.244897959183673,0.000155881416879861,0.000535585667421741,0.000528979074068132,0.000530296097761487,0.000530270893073278
0.285714285714286,8.21497412388334e-05,0.000556782875516917,0.000547721259622227,0.00054968470020702,0.000549644365553384
0.326530612244898,6.24164443256618e-05,0.000573206848679229,0.000561385404684339,0.000564131656137812,0.000564071811426879
0.36734693877551,0.000143851871695112,0.000585923759007587,0.000571080247498807,0.000574738885205937,0.000574655065953616
0.408163265306122,0.000246176143381426,0.000595729091566555,0.000577640719299514,0.000582332388885106,0.000582220167611228
0.448979591836735,0.000354732175442898,0.000603225530468398,0.000581705082952042,0.000587540408911477,0.00058739548400764
0.489795918367347,0.000466474326026042,0.000608875887766928,0.000583767707856795,0.000590846904809559,0.000590665162251999
0.530612244897959,0.000579933030055954,0.000613039832640519,0.000584215954604368,0.000592628904604887,0.000592406458126526
0.571428571428571,0.000694152676256,0.000615999859640634,0.000583356446174064,0.000593183071978847,0.00059291628674679
0.612244897959184,0.000808444890579067,0.000617979959190664,0.000581434098235515,0.000592744913296762,0.000592430417302234
0.653061224489796,0.000922294435168556,0.000619159245698507,0.000578646114695727,0.000591502868038949,0.000591137554560716
0.693877551020408,0.00103531008959984,0.000619682042245447,0.000575152422057687,0.00058960878301761,0.000589189806770886
0.73469387755102,0.00114719385088962,0.000619665436668489,0.000571083545579453,0.000587185792288819,0.000586710561246496
0.775510204081633,0.00125771956856225,0.00061920500774565,0.000566546621697189,0.000584334310390731,0.000583800474766769
0.816326530612245,0.00136671727573889,0.000618379210020551,0.000561630035107886,0.00058113663637915,0.000580542075876104
0.857142857142857,0.00147406132179057,0.000617252763717837,0.000556407028927899,0.000577660523239472,0.000577003333362185
0.897959183673469,0.00157966120357813,0.000615879298659474,0.000550938539746307,0.000573961968633414,0.00057324044664523
0.938775510204082,0.00168345438736222,0.00061430343317953,0.000545275441795729,0.00057008741391903,0.000569300044847961
0.979591836734694,0.00178540063621925,0.000612562421123617,0.000539460336511065,0.00056607548945702,0.000565220932431114
1.02040816326531,0.00188547749560086,0.000610687465807211,0.000533528989325089,0.000561958409118929,0.000561035484216798
1.06122448979592,0.00198367668085589,0.000608704775107341,0.000527511490560746,0.000557763091465391,0.000556770767199949
1.10204081632653,0.00208000117382162,0.000606636413820182,0.000521433198926961,0.000553512066405487,0.000552449447907012
1.14285714285714,0.00217446288102061,0.000604500996139172,0.000515315512545366,0.000549224212360251,0.000548090530292518
1.18367346938776,0.00226708073942332,0.000602314251213479,0.000509176502260174,0.000544915358651427,0.0005437099588645
1.22448979591837,0.00235787918076617,0.000600089487335035,0.00050303143432081,0.000540598780088126,0.000539321113997853
1.26530612244898,0.00244688688442203,0.000597837974687596,0.000496893203690556,0.000536285604842841,0.000534935220513072
1.30612244897959,0.00253413576341355,0.000595569262317815,0.00049077269477063,0.000531985152217188,0.000530561686113665
1.3469387755102,0.00261966013946394,0.000593291441701883,0.000484679082875517,0.00052770521343664,0.000526208382816387
1.38775510204082,0.00270349607180039,0.000591011366746738,0.00047862008712054,0.000523452285936905,0.000521881881835322
1.42857142857143,0.002785680811359,0.000588734838087287,0.000472602183284881,0.000519231769515199,0.000517587650291054
1.46938775510204,0.00286625235751663,0.000586466757996868,0.000466630783564548,0.000515048131079336,0.000513330216479975
1.51020408163265,0.00294524909882563,0.000584211261012225,0.000460710388828449,0.000510905043440771,0.000509113309148798
1.55102040816327,0.00302270952269879,0.000581971824410358,0.000454844717951584,0.000506805502570633,0.000504939975196252
1.59183673469388,0.00309867198177584,0.000579751361908737,0.000449036817971284,0.000502751926922637,0.000500812679406738
1.63265306122449,0.00317317450694294,0.000577552303346073,0.000443289158143657,0.000498746241771985,0.000496733389168189
1.6734693877551,0.00324625465878315,0.000575376662611997,0.000437603710444989,0.000494789950998527,0.000492703646603554
1.71428571428571,0.00331794941070435,0.00057322609569281,0.000431982018620596,0.000490884198312988,0.000488724630117291
1.75510204081633,0.00338829505818289,0.000571101950381421,0.0004264252575339,0.00048702981958419,0.000484797207015982
1.79591836734694,0.00345732714953414,0.000569005308934789,0.000420934284273826,0.000483227387642037,0.000480921978581298
1.83673469387755,0.00352508043441461,0.00056693702475203,0.000415509682245816,0.000479477250704827,0.000477099318745079
1.87755102040816,0.00359158882691684,0.000564897753964885,0.000410151799269314,0.00047577956538867,0.000473329407325223
1.91836734693878,0.00365688538065066,0.000562887982694448,0.000404860780548679,0.000472134325103853,0.000469612258629963
1.95918367346939,0.00372100227365079,0.000560908050602895,0.000399636597244882,0.000468541384512516,0.00046594774610664
2,0.00378397080131032,0.000558958171274269,0.000394479071268208,0.000465000480620456,0.000462335623607618


==> errorarray_FD_EE_mean_system=8_D=1.00000.txt <==
0,0.000172655346961623,0.000173698201201904,0.000173695507633643,0.000173695576649796,0.000173695576449301
0.0408163265306122,0.000306569790185801,0.000309446646109046,0.000309436438007732,0.000309436800642911,0.000309436799201911
0.0816326530612245,0.000428258255565011,0.000432366443912399,0.000432350159283503,0.000432350808273237,0.000432350805397807
0.122448979591837,0.000545805043185823,0.000550562106911273,0.000550542371297367,0.000550543196057565,0.000550543192235896
0.163265306122449,0.000661937421808122,0.000667007925083014,0.000666986467672668,0.000666987383147168,0.000666987378822037
0.204081632653061,0.000777598116754445,0.000782814573232549,0.000782792302153505,0.000782793261158258,0.000782793256588054
0.244897959183673,0.000893110722881896,0.000898393922435551,0.000898371276447524,0.000898372255660179,0.000898372250975243
0.285714285714286,0.00100858066312864,0.00101389399162522,0.00101387117545749,0.00101387216388661,0.00101387215914909
0.326530612244898,0.00112403812392467,0.00112936482602868,0.00112934193376624,0.00112934292633788,0.00112934292157666
0.36734693877551,0.00123948901287236,0.00124482145541345,0.00124479852999956,0.00124479952439314,0.00124479951962151
0.408163265306122,0.00135493251724611,0.00136026722986402,0.00136024429083949,0.00136024528599796,0.00136024528122203
0.448979591836735,0.00147036669076117,0.00147570209715186,0.00147567915339547,0.00147568014883861,0.00147568014406086
0.489795918367347,0.00158578993598531,0.00159112532047945,0.00159110237602343,0.00159110337153296,0.00159110336675476
0.530612244897959,0.00170120120447052,0.00170653624222406,0.00170651329889904,0.00170651429437598,0.00170651428959777
0.571428571428571,0.00181659987404152,0.00182193441764134,0.00182191147627815,0.00182191247167728,0.00182191246689942
0.612244897959184,0.00193198559635463,0.00193731957892836,0.00193729663990396,0.00193729763520511,0.00193729763042738
0.653061224489796,0.00204735818382435,0.00205269157505887,0.00205266863854412,0.0020526696337377,0.00205266962896031
0.693877551020408,0.0021627175383865,0.00216805032456164,0.00216802739063379,0.00216802838571531,0.00216802838093832
0.73469387755102,0.00227806361012403,0.0022833957850509,0.00228337285374459,0.00228337384871264,0.00228337384393665
0.775510204081633,0.00239339637438524,0.00239872793529444,0.00239870500662495,0.00239870600147872,0.00239870599670318
0.816326530612245,0.0025087158195347,0.00251404676520769,0.00251402383918253,0.00251402483392099,0.0025140248291464
0.857142857142857,0.00262402194054874,0.00262935227047137,0.0026293293470931,0.00262933034171605,0.00262933033694238
0.897959183673469,0.00273931473572225,0.0027446444497007,0.00274462152896997,0.00274462252347725,0.00274462251870472
0.938775510204082,0.00285459420500232,0.00285992330298783,0.00285990038490424,0.00285990137929589,0.00285990137452397
0.979591836734694,0.00296986034915172,0.00297518883116085,0.00297516591572386,0.00297516690999934,0.00297516690522813
1.02040816326531,0.00308511316933285,0.00309044103541256,0.00309041812262076,0.00309041911677984,0.00309041911200953
1.06122448979592,0.00320035266690276,0.00320567991711404,0.00320565700696546,0.0032056580010069,0.00320565799623749
1.10204081632653,0.00331557884331305,0.0033209054777226,0.00332088257021485,0.00332088356413729,0.0033208835593693
1.14285714285714,0.00343079170006011,0.00343611771873867,0.00343609481386761,0.00343609580766952,0.00343609580290347
1.18367346938776,0.00354599123866329,0.00355131664168333,0.00355129373944309,0.00355129473312159,0.00355129472835787
1.22448979591837,0.00366117746065019,0.00366650224808592,0.00366647934846836,0.00366648034201976,0.00366648033725889
1.26530612244898,0.00377635036755376,0.0037816745394819,0.00378165164247376,0.00378165263589238,0.00378165263113594
1.30612244897959,0.00389150996090741,0.00389683351740697,0.00389681062299039,0.00389681161626731,0.00389681161151731
1.3469387755102,0.00400665624224454,0.0040119791833992,0.00401195629154685,0.00401195728466874,0.00401195727992795
1.38775510204082,0.00412178921309621,0.00412711153899515,0.00412708864966668,0.00412708964261478,0.00412708963788724
1.42857142857143,0.00423690887499013,0.00424223058573135,0.00424220769886733,0.00424220869161257,0.00424220868690489
1.46938775510204,0.00435201522944805,0.00435733632514287,0.00435731344065507,0.00435731443315506,0.00435731442847599
1.51020408163265,0.004467108277987,0.00447242875876584,0.00447240587652411,0.00447240686871552,0.00447240686407882
1.55102040816327,0.00458218802210799,0.00458750788812979,0.0045874850079408,0.00458748599972965,0.00458748599515565
1.59183673469388,0.00469725446329795,0.00470257371476474,0.00470255083634092,0.00470255182758821,0.00470255182310683
1.63265306122449,0.0048123076030166,0.00481762624019303,0.00481760336310913,0.00481760435360787,0.0048176043492638
1.6734693877551,0.00492734744268738,0.00493266546593261,0.00493264258955636,0.00493264357899968,0.00493264357485925
1.71428571428571,0.00504237398367747,0.00504769139348986,0.00504766851688375,0.00504766950481609,0.00504766950097775
1.75510204081633,0.00515738722727227,0.0051627040243572,0.00516268114612958,0.00516268213187581,0.00516268212848479
1.79591836734694,0.00527238717463446,0.0052777033600039,0.00527768047808994,0.0052776814606478,0.00527768145792031
1.83673469387755,0.00538737382674474,0.00539268940186565,0.00539266651320172,0.00539266749108321,0.00539266748934048
1.87755102040816,0.00550234718431447,0.00550766215133041,0.0055076392513697,0.00550764022236665,0.0055076402220853
1.91836734693878,0.00561730724765499,0.00562262160971234,0.00562259869170726,0.00562259965254345,0.00562259965443037
1.95918367346939,0.00573225401648306,0.00573756777821635,0.00573754483215444,0.00573754577796869,0.00573754578307238
2,0.00584718748963396,0.00585250065788728,0.00585247766891018,0.00585247859248931,0.005852478602366


==> errorarray_FD_EE_variance_system=6_D=0.00000.txt <==
0,0.00285084279811346,0.00290946798397811,0.00290946877529426,0.00290946877529918,0.00290946877529918
0.0408163265306122,0.00257039923976873,0.00281269505194244,0.00281270895979517,0.00281270896017628,0.00281270896017628
0.0816326530612245,0.00216562632062866,0.00271652810348457,0.00271660068885236,0.00271660069345642,0.00271660069345656
0.122448979591837,0.00163672985590542,0.00262091018983215,0.00262114301182521,0.00262114303845189,0.00262114303845365
0.163265306122449,0.00098398368133121,0.00252576155361824,0.00252633480929652,0.00252633491259745,0.00252633491260873
0.204081632653061,0.000207729301607532,0.0024309797626695,0.00243217475963647,0.00243217507144789,0.00243217507149696
0.244897959183673,0.000691624526261862,0.00233643990326966,0.00233866132082114,0.00233866211286932,0.00233866211303963
0.285714285714286,0.00171360229534677,0.00224199481086307,0.00224579270605566,0.00224579447987616,0.0022457944803763
0.326530612244898,0.00285766233744861,0.00214747533589215,0.00215356685157796,0.0021535704603822,0.00215357046167432
0.36734693877551,0.00412319749100919,0.00205269064979859,0.00206198138248295,0.00206198818957095,0.00206198819258696
0.408163265306122,0.00550953585136043,0.00195742858580067,0.00197103357209372,0.00197104565026169,0.00197104565674931
0.448979591836735,0.00701594159714632,0.0018614560180771,0.00188072029953352,0.00188074067575912,0.00188074068880383
0.489795918367347,0.0086416158955382,0.00176451927390287,0.00179103800117131,0.00179107095067147,0.00179107097545923
0.530612244897959,0.0103856978808317,0.00166634458110977,0.00170198261953597,0.00170203401310053,0.00170203405798841
0.571428571428571,0.0122472657061949,0.00156663854778108,0.00161354954793515,0.00161362725621112,0.0016136273341944
0.612244897959184,0.0142253376652351,0.00146508867400386,0.00152573357200933,0.00152584793019327,0.00152584806086579
0.653061224489796,0.0163188733812977,0.00136136389402859,0.00143852880805683,0.00143869314420409,0.00143869335632502
0.693877551020408,0.0185267750621018,0.00125511514728007,0.00135192863816137,0.0013521598680666,0.00135216020285852
0.73469387755102,0.0208478888166315,0.00114597597718975,0.00126592564272396,0.00126624493406435,0.00126624544938428
0.775510204081633,0.0232810060314157,0.00103356315642455,0.00118051153069097,0.00118094503884568,0.00118094581438746
0.816326530612245,0.0258248648036218,0.000917477336620152,0.00109567706735996,0.00109625674503668,0.00109625788873268
0.857142857142857,0.0284781514275572,0.000797303721447334,0.00101141200041382,0.00101217648292286,0.00101217813873724
0.897959183673469,0.0312395019317713,0.00067261276108453,0.000927704984135046,0.000928700551851766,0.000928702909161736
0.938775510204082,0.0341075036632039,0.000542960866835919,0.000844543502446767,0.000845825121702574,0.000845828426491714
0.979591836734694,0.0370806969154485,0.000407891143882057,0.000761913790723722,0.000763546234059082,0.000763550802149549
1.02040816326531,0.0401575765976048,0.000266934140702096,0.000679800756883084,0.000681859803287701,0.000681866035864413
1.06122448979592,0.0433365939405309,0.000119608613274706,0.000598187901861726,0.000600761617315063,0.000600770018999534
1.10204081632653,0.0466161582368325,3.45776973793937e-05,0.000517057240052129,0.000520247338374302,0.000520258538125152
1.14285714285714,0.0499946386115667,0.000196127276453587,0.000436389219576493,0.000440312503282214,0.000440327278410002
1.18367346938776,0.0534703658198052,0.000365552036698677,0.000356162643130411,0.000360952523679361,0.000360971827278473
1.22448979591837,0.0570416340679714,0.000543372511946661,0.000276354589316005,0.000282162685846997,0.000282187677954379
1.26530612244898,0.060706702855324,0.000730117044320369,0.000196940334962664,0.000203938150303257,0.000203970233108357
1.30612244897959,0.0644637988322375,0.000926320966908363,0.000117893278640726,0.000126273951091437,0.000126314808527958
1.3469387755102,0.0683111176719386,0.00113252578363419,3.91848656019749e-05,4.91649947071582e-05,4.92166367705479e-05
1.38775510204082,0.0722468259522758,0.00134927834791542,3.92154855189415e-05,2.73939412741393e-05,2.73291291391482e-05
1.42857142857143,0.0762690630442665,0.00157713004180042,0.000117340454029911,0.000103408209931224,0.00010332741201718
1.46938775510204,0.0803759430041544,0.00181663595718774,0.00019522488628064,0.00017888329709413,0.000178783206831747
1.51020408163265,0.0845655564657949,0.00206835408070815,0.000272905862304849,0.000253824823822798,0.00025370157703551
1.55102040816327,0.0888359725302126,0.00233284448377845,0.000350422759745069,0.000328238549246625,0.000328087650892408
1.59183673469388,0.0931852406493067,0.00261066851934628,0.000427817314877555,0.000402130373801693,0.00040194661783865
1.63265306122449,0.0976113925007399,0.00290238802678397,0.000505133680534798,0.000475506342882465,0.000475283724891946
1.6734693877551,0.102112443851061,0.00320856454625978,0.000582418480663925,0.000548372650839275,0.000548104273045982
1.71428571428571,0.106686396404392,0.00352975854405063,0.000659720861464997,0.000620735645457643,0.000620413613782793
1.75510204081633,0.111331239633831,0.00386652864994648,0.000737092538790341,0.000692601832763134,0.000692217145565539
1.79591836734694,0.11604495259311,0.00421943090808186,0.000814587841760396,0.000763977882271994,0.000763520310422211
1.83673469387755,0.120825505705953,0.00458901804232825,0.000892263752409669,0.00083487063264145,0.00083432859059145
1.87755102040816,0.125670862530768,0.00497583873734575,0.000970179941224458,0.000905287097702366,0.000904647505223822
1.91836734693878,0.130578981498434,0.00538043693636656,0.00104839879847599,0.000975234472899035,0.000974482607166648
1.95918367346939,0.135547817620999,0.00580335115666699,0.00112698546122332,0.00104472014209818,0.0010438394798143
2,0.140575324169315,0.00624511382368295,0.00120600783593571,0.00111375168480257,0.00111272373407008


==> errorarray_FD_ETDRDP_2D_mean_system=6_D=0.00000.txt <==
0,2.51517321252846e-06,2.51565287906115e-06,2.51565287980797e-06,2.51565287980797e-06,2.51565287980797e-06
0.0408163265306122,4.99122883664037e-06,5.00025079598355e-06,5.00025089797131e-06,5.00025089796932e-06,5.00025089796932e-06
0.0816326530612245,7.40687398348082e-06,7.45388908837081e-06,7.45389041821829e-06,7.45389041822166e-06,7.45389041822166e-06
0.122448979591837,9.72665649519657e-06,9.8766697269095e-06,9.8766775653619e-06,9.87667756558434e-06,9.87667756558434e-06
0.163265306122449,1.19010187308257e-05,1.22686975650373e-05,1.22687281279679e-05,1.22687281290812e-05,1.2268728129074e-05
0.204081632653061,1.38663727696571e-05,1.46300751450336e-05,1.46301674595945e-05,1.46301674653757e-05,1.46301674653673e-05
0.244897959183673,1.55451968444846e-05,1.69608960673189e-05,1.69611303670271e-05,1.69611303872866e-05,1.69611303872805e-05
0.285714285714286,1.68461527728133e-05,1.92612369381444e-05,1.92617609799838e-05,1.92617610394807e-05,1.92617610394644e-05
0.326530612244898,1.76642241179038e-05,2.15311479306207e-05,2.15322126147134e-05,2.15322127681355e-05,2.15322127681433e-05
0.36734693877551,1.78808747456869e-05,2.37706419796756e-05,2.37726476179169e-05,2.37726479758523e-05,2.37726479759039e-05
0.408163265306122,1.73642274144027e-05,2.59796826508758e-05,2.5983237204367e-05,2.59832379740818e-05,2.59832379742208e-05
0.448979591836735,1.59692619611782e-05,2.81581707048449e-05,2.81641612686998e-05,2.81641628159866e-05,2.81641628162824e-05
0.489795918367347,1.35380326498227e-05,3.03059294194673e-05,3.03156081923161e-05,3.03156111315431e-05,3.03156111321865e-05
0.530612244897959,9.89990414734498e-06,3.24226886919441e-05,3.24377746232717e-05,3.24377799438896e-05,3.24377799451222e-05
0.571428571428571,4.8718056052755e-06,3.4508067983745e-05,3.45308652444486e-05,3.45308744845077e-05,3.45308744868845e-05
0.612244897959184,1.74149774984541e-06,3.65615581501364e-05,3.65950925190488e-05,3.65951079971166e-05,3.65951080018427e-05
0.653061224489796,1.01471161362025e-05,3.85825022091026e-05,3.86306764121187e-05,3.86307015319296e-05,3.86307015403872e-05
0.693877551020408,2.05637304955683e-05,4.05700751127491e-05,4.06378440966831e-05,4.06378837366398e-05,4.06378837511323e-05
0.73469387755102,3.32212722209713e-05,4.25232625744788e-05,4.26168296323349e-05,4.26168906409576e-05,4.26168906656925e-05
0.775510204081633,4.8360588060017e-05,4.44408390101303e-05,4.4567873614593e-05,4.45679654287131e-05,4.45679654701302e-05
0.816326530612245,6.62330909191509e-05,4.63213446689726e-05,4.64912228040795e-05,4.64913582108711e-05,4.64913582780044e-05
0.857142857142857,8.71003973567618e-05,4.81630620086833e-05,4.83871297228902e-05,4.83873257884548e-05,4.83873258949565e-05
0.897959183673469,0.000111233952543498,4.9963991390377e-05,5.02558522224658e-05,5.02561314124915e-05,5.02561315776686e-05
0.938775510204082,0.000138914643508501,5.17218261575803e-05,5.20976530189088e-05,5.20980445373929e-05,5.2098044789754e-05
0.979591836734694,0.000170432401495961,5.34339271733017e-05,5.39127991953034e-05,5.39133405726686e-05,5.39133409511323e-05
1.02040816326531,0.000206085794277791,5.50972968857859e-05,5.57015616683609e-05,5.57023006271906e-05,5.5702301185974e-05
1.06122448979592,0.000246181609271375,5.67085529968819e-05,5.74642146209083e-05,5.7465211254142e-05,5.74652120668293e-05
1.10204081632653,0.000291034428335183,5.82639018016634e-05,5.92010348906243e-05,5.92023641881755e-05,5.92023653538076e-05
1.14285714285714,0.000340966195099559,5.97591112812892e-05,6.09123013268086e-05,6.09140560853648e-05,6.09140577360647e-05
1.18367346938776,0.000396305775719636,6.11894840134803e-05,6.25982940984891e-05,6.26005882565675e-05,6.26005905662134e-05
1.22448979591837,0.000457388513916165,6.25498299793908e-05,6.42592939623047e-05,6.42622664002499e-05,6.42622695955728e-05
1.26530612244898,0.000524555781180594,6.38344393426333e-05,6.58955814887094e-05,6.58994003355833e-05,6.58994047103519e-05
1.30612244897959,0.000598154523018993,6.50370552631852e-05,6.7507436237839e-05,6.75123037326568e-05,6.75123096631143e-05
1.3469387755102,0.000678536802090093,6.61508468301278e-05,6.90951358906587e-05,6.91012938417882e-05,6.91013018064961e-05
1.38775510204082,0.000766059339101549,6.71683821760571e-05,7.06589553325472e-05,7.06666912257182e-05,7.06667018286138e-05
1.42857142857143,0.000861083052302721,6.80816018442572e-05,7.21991656863189e-05,7.22088194883122e-05,7.22088334867068e-05
1.46938775510204,0.000963972596413136,6.88817924778903e-05,7.37160332924822e-05,7.37280050044281e-05,7.372802334214e-05
1.51020408163265,0.00107509590179543,6.95595608993473e-05,7.52098186434386e-05,7.52245766536159e-05,7.52246004979181e-05
1.55102040816327,0.00119482371467922,7.01048086404216e-05,7.66807752592669e-05,7.66988655518882e-05,7.66988963384514e-05
1.59183673469388,0.00132352913921764,7.05067069890016e-05,7.81291485128391e-05,7.81512047839876e-05,7.81512442687273e-05
1.63265306122449,0.00146158718213253,7.07536726143261e-05,7.95551744022837e-05,7.95819291415172e-05,7.95819794608979e-05
1.6734693877551,0.00160937430069359,7.08333438267e-05,8.09590782665626e-05,8.09913748601809e-05,8.09914385994986e-05
1.71428571428571,0.00176726795474545,7.07325575282131e-05,8.2341073447013e-05,8.2379879358319e-05,8.23799596310519e-05
1.75510204081633,0.00193564616347193,7.04373269116586e-05,8.37013598923137e-05,8.37477809802914e-05,8.37478815189818e-05
1.79591836734694,0.00211488706756428,6.99328199544645e-05,8.50401227107572e-05,8.5095418741917e-05,8.50955440006196e-05
1.83673469387755,0.00230536849743109,6.92033387590386e-05,8.63575306638467e-05,8.64231320775133e-05,8.64232873488232e-05
1.87755102040816,0.00250746754805942,6.82322997851289e-05,8.765373460552e-05,8.77312605904741e-05,8.77314521378628e-05
1.91836734693878,0.00272156016110498,6.70022150170269e-05,8.89288658670295e-05,8.9020143809668e-05,8.90203790163793e-05
1.95918367346939,0.00294802071477084,6.54946741031987e-05,9.01830345826389e-05,9.0290120942355e-05,9.02904084793986e-05
2,0.00318722162198082,6.36903275104396e-05,9.14163279656773e-05,9.15415306388891e-05,9.15418806520758e-05


==> errorarray_FD_ETDRDP_2D_mean_system=6_D=1.00000.txt <==
0,9.47620404419661e-06,9.47616843543254e-06,9.47616843542425e-06,9.47616843542444e-06,9.47616843542444e-06
0.0204081632653061,1.8934403562621e-05,1.89338169265617e-05,1.89338169247667e-05,1.89338169247612e-05,1.89338169247815e-05
0.0408163265306122,2.83759357872269e-05,2.83729489344608e-05,2.83729489121203e-05,2.83729489120858e-05,2.83729489121735e-05
0.0612244897959184,3.78030284880051e-05,3.77935694535474e-05,3.7793569325458e-05,3.77935693254697e-05,3.77935693254268e-05
0.0816326530612245,4.72187990630436e-05,4.71956850461886e-05,4.71956845544514e-05,4.71956845544563e-05,4.71956845544171e-05
0.102040816326531,5.66272533247676e-05,5.65793039374653e-05,5.65793024651337e-05,5.65793024651435e-05,5.65793024649313e-05
0.122448979591837,6.60332839246466e-05,6.59444361062582e-05,6.59444323875723e-05,6.59444323872534e-05,6.59444323868749e-05
0.142857142857143,7.54426684568381e-05,7.52910934124641e-05,7.52910851187878e-05,7.52910851183465e-05,7.52910851179514e-05
0.163265306122449,8.48620672154575e-05,8.46192897395937e-05,8.46192729168925e-05,8.4619272916022e-05,8.46192729156063e-05
0.183673469387755,9.4299020631817e-05,9.39290411697436e-05,9.392900950597e-05,9.39290095043182e-05,9.39290095038171e-05
0.204081632653061,0.000103761946348202,0.000103220366152711,0.00010322031005239,0.000103220310049107,0.000103220310048518
0.224489795918367,0.000113260136009347,0.000112493285743796,0.000112493191187308,0.000112493191180917,0.000112493191180367
0.244897959183673,0.000122803751667805,0.000121747823805575,0.000121747670973008,0.000121747670961128,0.000121747670960514
0.26530612244898,0.000132403821927049,0.000130984007298791,0.000130983768933283,0.000130983768911962,0.000130983768911298
0.285714285714286,0.000142072237686782,0.000140201866517852,0.000140201506010668,0.000140201505973719,0.000140201505973079
0.306122448979592,0.000151821747634004,0.000149401435417991,0.000149400904590677,0.000149400904528983,0.000149400904528232
0.326530612244898,0.000161665953365335,0.00015858275191081,0.000158581988475582,0.00015858198837581,0.000158581988374863
0.346938775510204,0.000171619304226936,0.000167745858219748,0.00016774478289579,0.000167744782738271,0.000167744782737242
0.36734693877551,0.000181697091813342,0.000176890801222788,0.000176889314488957,0.000176889314245827,0.000176889314245077
0.387755102040816,0.000191915444172165,0.000186017632834845,0.000186015611296595,0.000186015610930052,0.000186015610929373
0.408163265306122,0.000202291319699454,0.000195126410406942,0.000195123702760325,0.000195123702219498,0.000195123702218482
0.428571428571429,0.000212842500730856,0.000204217197143286,0.000204213619713955,0.000204213618929609,0.000204213618928692
0.448979591836735,0.000223587586834938,0.000213290062540078,0.000213285394378901,0.000213285393259974,0.00021328539325914
0.469387755102041,0.000234545987792429,0.000222345082825353,0.000222339060340811,0.00022233905876907,0.000222339058768107
0.489795918367347,0.000245737916317431,0.000231382341448895,0.000231374652559319,0.000231374650381555,0.000231374650380692
0.510204081632653,0.000257184380467854,0.00024040192956937,0.000240392207355344,0.000240392204376535,0.000240392204375592
0.530612244897959,0.000268907175777575,0.000249403946563988,0.000249391762401703,0.000249391758375604,0.000249391758374359
0.551020408163265,0.000280928877094527,0.000258388500537515,0.000258373356698932,0.000258373351317211,0.00025837335131557
0.571428571428571,0.000293272830192563,0.000267355708897473,0.000267337030598661,0.000267337023477997,0.000267337023475997
0.591836734693878,0.000305963143045101,0.000276305698879671,0.000276282825758513,0.000276282816426943,0.000276282816424125
0.612244897959184,0.000319024676902183,0.000285238608151972,0.000285210785162821,0.000285210773042416,0.000285210773038752
0.63265306122449,0.000332483037063877,0.00029415458539476,0.000294120953100577,0.000294120937488522,0.00029412093748385
0.653061224489796,0.000346364563403181,0.000303053790893963,0.000303013375144013,0.00030301335519212,0.000303013355185716
0.673469387755102,0.000360696320672496,0.000311936397186944,0.000311888098162971,0.000311888072852181,0.00031188807284402
0.693877551020408,0.000375506088533552,0.00032080258968685,0.00032074517030395,0.000320745138417454,0.00032074513840681
0.714285714285714,0.000390822351349899,0.000329652567319779,0.0003295846409676,0.000329584601059985,0.000329584601046242
0.73469387755102,0.000406674287786942,0.000338486543215265,0.000338406560828382,0.000338406511190771,0.000338406511172577
0.755102040816326,0.000423091760124876,0.000347304745350159,0.00034721098179056,0.000347210920412369,0.000347210920388547
0.775510204081633,0.000440105303415789,0.000356107417267408,0.000355997957011505,0.000355997881536774,0.000355997881506457
0.795918367346939,0.000457746114366409,0.000364894818747297,0.000364767540862479,0.000364767448543127,0.000364767448504662
0.816326530612245,0.000476046040068188,0.000373667226545783,0.000373519788946805,0.000373519676588549,0.000373519676540183
0.836734693877551,0.000495037566472002,0.000382424935089832,0.000382254758062386,0.000382254621966413,0.000382254621907218
0.857142857142857,0.000514753806718744,0.000391168257234221,0.000390972506219276,0.000390972342115642,0.000390972342045368
0.877551020408163,0.000535228489240959,0.000399897524990541,0.000399673092617304,0.000399672895590398,0.000399672895510452
0.897959183673469,0.000556495945701985,0.000408613090286865,0.0004083565776463,0.000408356342048454,0.000408356341965097
0.918367346938776,0.000578591098760237,0.000417315325740528,0.000417023022895251,0.00041702274224099,0.000417022742171542
0.938775510204082,0.000601549449636984,0.000426004625420017,0.000425672491144216,0.000425672157973424,0.000425672157958059
0.959183673469388,0.000625407065601541,0.000434681405710035,0.000434305046464458,0.000434304652144686,0.000434304652274687
0.979591836734694,0.000650200567202264,0.00044334610612162,0.000442920754274983,0.000442920288681729,0.000442920289156838
1,0.000675967115491572,0.000451999190324049,0.000451519681661846,0.000451519132605875,0.000451519133860953


==> errorarray_FD_ETDRDP_mean_system=0_D=0.00002.txt <==
0,0.00202805602722617,0.000527067364813585,0.00206175007087948,0.000527059588049025,0.00206176810588774
10.2040816326531,0.00536875172828323,0.001650292590032,0.00566631130336096,0.0016503578780184,0.00566639119248606
20.4081632653061,0.00841921561619269,0.00295491334079599,0.00926957986642542,0.00295902576827739,0.0092683333201877
30.6122448979592,0.0120818862620593,0.00366145665066684,0.0138050752038438,0.00367208627023294,0.0137955322980643
40.8163265306122,0.0175016213318592,0.00396517865242929,0.0201567329874208,0.00397093895547823,0.0201534088423979
51.0204081632653,0.0254838146275193,0.00414500959270043,0.0286452015455202,0.0041380679876492,0.0287433680916127
61.2244897959184,0.036436198013932,0.00436537128129118,0.0389939252134173,0.00435417658955539,0.039458578315465
71.4285714285714,0.0504106076492828,0.00476330699603489,0.0502408697870647,0.00480256493643608,0.0517484151710895
81.6326530612245,0.0670153812912436,0.00548101730162226,0.060453870749254,0.00573415570116124,0.064627712257654
91.8367346938775,0.0853146038378611,0.00673139969192882,0.0679452333384617,0.0073843584070075,0.0767561436350741
102.040816326531,0.103968374768924,0.00879572350499883,0.0765246892031122,0.00968591873354607,0.0860763865497635
112.244897959184,0.121653777006889,0.0118548992530396,0.088643874884763,0.012308876372679,0.0878993305019494
122.448979591837,0.137500062420095,0.0163198923491485,0.104587457015849,0.0152029390763263,0.0801829543094281
132.65306122449,0.151223387155782,0.0230271196617487,0.147060979179598,0.0191116186342064,0.0794122887871669
142.857142857143,0.162950153596316,0.0309482925831256,0.199063668896238,0.0261253966396425,0.0865348823025408
153.061224489796,0.172958428973321,0.0362109934578933,0.23293567328204,0.0354791085838346,0.0912070440215289
163.265306122449,0.181474091312636,0.0400465996904159,0.234532548170272,0.0327078891128711,0.100448747390007
173.469387755102,0.188615246251289,0.0442215858640781,0.252249311449486,0.0107744245981655,0.110359609580908
183.673469387755,0.194496258746138,0.0493697637388245,0.256241846954553,NaN,0.121941429892677
193.877551020408,0.199291660493625,0.0421857418636689,0.257087171752736,NaN,NaN
204.081632653061,0.203202704637508,0.0600648715337206,0.270172926748294,NaN,NaN
214.285714285714,0.206416208770474,0.0710850398239975,0.285757210716115,NaN,NaN
224.489795918367,0.209089047561367,0.0767108784886599,0.301224119957166,NaN,NaN
234.69387755102,0.211348220381859,0.097687062907318,0.313839340760902,NaN,NaN
244.897959183673,0.213295656691796,0.107337217738564,0.323360472003958,NaN,NaN
255.102040816327,0.215012985992691,0.114262365935147,0.330643406747391,NaN,NaN
265.30612244898,0.216565063740175,0.112831409245271,0.33549180170503,NaN,NaN
275.510204081633,0.218002503773065,0.140170581457538,0.339517247656708,NaN,NaN
285.714285714286,0.219363819188504,0.133871295053141,0.342043135364679,NaN,NaN
295.918367346939,0.220677641592102,0.140289768121896,0.344250639379444,NaN,NaN
306.122448979592,0.221965214309468,0.157562597466171,0.345930917102685,NaN,NaN
316.326530612245,0.223243091049614,0.153286210011194,0.347169072120244,NaN,NaN
326.530612244898,0.224525772000857,0.171467114597586,0.348657406012867,NaN,NaN
336.734693877551,0.225827899745234,0.177419466958682,0.349522367631878,NaN,NaN
346.938775510204,0.227165635739169,0.186185236180573,0.350917630242106,NaN,NaN
357.142857142857,0.228556937578048,0.192984800342278,0.351856879825285,NaN,NaN
367.34693877551,0.23002061435955,0.191850093675412,0.353071861262467,NaN,NaN
377.551020408163,0.231574205922679,0.206326903599517,0.354339283172185,NaN,NaN
387.755102040816,0.233230926816393,0.206343343860972,0.355408058759452,NaN,NaN
397.959183673469,0.234996234334765,0.222387500102884,0.35702176678929,NaN,NaN
408.163265306122,0.236865081570229,0.230051963087134,0.358156115385444,NaN,NaN
418.367346938775,0.238821353963094,0.220364618933214,0.359892711749939,NaN,NaN
428.571428571429,0.2408406775514,0.232169257201436,0.361289777350473,NaN,NaN
438.775510204082,0.242896205324818,0.25487751976886,0.362878725090368,NaN,NaN
448.979591836735,0.244964916645673,0.237754582228222,0.36458104303271,NaN,NaN
459.183673469388,0.24703134475501,0.256081643304763,0.365953293920066,NaN,NaN
469.387755102041,0.249087339621296,0.261784055824849,0.367835268692092,NaN,NaN
479.591836734694,0.251128988369085,0.273481643312394,0.36916533446851,NaN,NaN
489.795918367347,0.253153138030728,0.257241426548884,0.371005059636717,NaN,NaN
500,0.255155549683822,0.283356786963515,0.372962841407435,NaN,NaN


==> errorarray_FD_ETDRDP_mean_system=6_D=0.00000.txt <==
0,2.51517321277434e-06,2.51565287950754e-06,2.51565288017919e-06,2.51565288017919e-06,2.51565288017919e-06
0.0408163265306122,4.99122883756195e-06,5.00025079634609e-06,5.00025089860274e-06,5.00025089860274e-06,5.00025089860274e-06
0.0816326530612245,7.40687398409454e-06,7.45388908832288e-06,7.4538904189108e-06,7.45389041902352e-06,7.45389041902352e-06
0.122448979591837,9.72665649540952e-06,9.87666972729613e-06,9.87667756663811e-06,9.87667756659344e-06,9.87667756659344e-06
0.163265306122449,1.19010187317685e-05,1.22686975655998e-05,1.22687281285013e-05,1.22687281302561e-05,1.22687281302561e-05
0.204081632653061,1.38663727701956e-05,1.46300751456197e-05,1.46301674601889e-05,1.46301674664727e-05,1.46301674664727e-05
0.244897959183673,1.5545196844703e-05,1.69608960685015e-05,1.6961130367721e-05,1.69611303888538e-05,1.69611303888538e-05
0.285714285714286,1.68461527727986e-05,1.92612369392583e-05,1.92617609809659e-05,1.92617610408992e-05,1.92617610408383e-05
0.326530612244898,1.76642241176665e-05,2.15311479318134e-05,2.15322126155468e-05,2.1532212769588e-05,2.15322127694408e-05
0.36734693877551,1.78808747459729e-05,2.37706419814981e-05,2.37726476185915e-05,2.37726479776665e-05,2.37726479773305e-05
0.408163265306122,1.73642274141229e-05,2.59796826529667e-05,2.59832372045162e-05,2.59832379753821e-05,2.59832379749406e-05
0.448979591836735,1.59692619612383e-05,2.81581707064462e-05,2.81641612677966e-05,2.81641628169185e-05,2.81641628166714e-05
0.489795918367347,1.35380326499442e-05,3.03059294206564e-05,3.03156081920729e-05,3.03156111324736e-05,3.0315611132669e-05
0.530612244897959,9.89990414720311e-06,3.24226886927637e-05,3.24377746231272e-05,3.24377799444017e-05,3.24377799451026e-05
0.571428571428571,4.87180560540835e-06,3.4508067984011e-05,3.4530865243916e-05,3.45308744849149e-05,3.4530874486498e-05
0.612244897959184,1.741497749602e-06,3.65615581500786e-05,3.65950925183155e-05,3.65951079972501e-05,3.6595108001227e-05
0.653061224489796,1.01471161363657e-05,3.85825022093338e-05,3.86306764113595e-05,3.86307015320874e-05,3.8630701539449e-05
0.693877551020408,2.05637304961554e-05,4.05700751131219e-05,4.06378440958155e-05,4.06378837362577e-05,4.06378837503515e-05
0.73469387755102,3.32212722213579e-05,4.25232625748976e-05,4.26168296312793e-05,4.2616890640078e-05,4.26168906645112e-05
0.775510204081633,4.8360588059746e-05,4.44408390106421e-05,4.45678736131617e-05,4.45679654276595e-05,4.45679654691814e-05
0.816326530612245,6.62330909186936e-05,4.63213446688372e-05,4.64912228023596e-05,4.64913582106602e-05,4.64913582772625e-05
0.857142857142857,8.7100397355554e-05,4.81630620088243e-05,4.83871297216526e-05,4.83873257885344e-05,4.83873258941334e-05
0.897959183673469,0.000111233952542188,4.99639913906064e-05,5.02558522211318e-05,5.02561314116025e-05,5.02561315771622e-05
0.938775510204082,0.00013891464350737,5.17218261575793e-05,5.20976530169916e-05,5.20980445374413e-05,5.20980447890342e-05
0.979591836734694,0.000170432401495037,5.34339271734404e-05,5.39127991934001e-05,5.39133405728085e-05,5.39133409504225e-05
1.02040816326531,0.000206085794276882,5.50972968859866e-05,5.57015616661508e-05,5.57023006268708e-05,5.57023011855165e-05
1.06122448979592,0.000246181609270331,5.67085529977856e-05,5.74642146184574e-05,5.7465211254222e-05,5.74652120660394e-05
1.10204081632653,0.000291034428334184,5.82639018027424e-05,5.92010348887689e-05,5.92023641884714e-05,5.92023653534944e-05
1.14285714285714,0.000340966195098235,5.9759111282324e-05,6.09123013254567e-05,6.09140560853751e-05,6.0914057734971e-05
1.18367346938776,0.000396305775717574,6.11894840142683e-05,6.25982940972655e-05,6.26005882565491e-05,6.26005905654011e-05
1.22448979591837,0.00045738851391391,6.25498299797825e-05,6.42592939606093e-05,6.42622663998513e-05,6.42622695952808e-05
1.26530612244898,0.000524555781178215,6.38344393427027e-05,6.58955814872927e-05,6.5899400335595e-05,6.58994047097839e-05
1.30612244897959,0.000598154523016894,6.50370552634265e-05,6.75074362357523e-05,6.75123037328514e-05,6.75123096624674e-05
1.3469387755102,0.000678536802087632,6.61508468298137e-05,6.90951358882654e-05,6.91012938414273e-05,6.91013018061266e-05
1.38775510204082,0.000766059339098864,6.71683821749487e-05,7.06589553297198e-05,7.066669122626e-05,7.06667018277494e-05
1.42857142857143,0.000861083052300259,6.80816018433594e-05,7.21991656833133e-05,7.22088194893185e-05,7.22088334864679e-05
1.46938775510204,0.000963972596411123,6.8881792477239e-05,7.37160332898941e-05,7.37280050056092e-05,7.37280233412151e-05
1.51020408163265,0.00107509590179335,6.95595608989201e-05,7.5209818640398e-05,7.5224576654239e-05,7.52246004967579e-05
1.55102040816327,0.00119482371467759,7.01048086397931e-05,7.66807752557633e-05,7.66988655524339e-05,7.6698896337627e-05
1.59183673469388,0.00132352913921585,7.05067069880334e-05,7.81291485089937e-05,7.81512047843359e-05,7.81512442677402e-05
1.63265306122449,0.00146158718213084,7.07536726133206e-05,7.95551743986789e-05,7.95819291417897e-05,7.958197946021e-05
1.6734693877551,0.00160937430069217,7.08333438254771e-05,8.09590782630114e-05,8.09913748601439e-05,8.09914385982288e-05
1.71428571428571,0.00176726795474363,7.0732557526778e-05,8.23410734431732e-05,8.23798793577833e-05,8.23799596298458e-05
1.75510204081633,0.0019356461634707,7.04373269097845e-05,8.37013598890733e-05,8.37477809795357e-05,8.37478815175127e-05
1.79591836734694,0.00211488706756262,6.99328199524394e-05,8.50401227077907e-05,8.50954187410431e-05,8.50955439986974e-05
1.83673469387755,0.00230536849743006,6.92033387568098e-05,8.63575306608943e-05,8.64231320769067e-05,8.64232873476054e-05
1.87755102040816,0.00250746754805865,6.82322997821046e-05,8.76537346027171e-05,8.77312605903119e-05,8.77314521365078e-05
1.91836734693878,0.00272156016110399,6.70022150142447e-05,8.89288658637878e-05,8.90201438093126e-05,8.90203790148051e-05
1.95918367346939,0.00294802071477077,6.54946741005349e-05,9.01830345791974e-05,9.02901209418907e-05,9.02904084772882e-05
2,0.0031872216219809,6.36903275080365e-05,9.14163279616857e-05,9.1541530638519e-05,9.15418806497151e-05


==> errorarray_FD_ETDRDP_mean_system=6_D=1.00000.txt <==
0,2.4311186927389e-05,2.43106301658415e-05,2.43106301623217e-05,2.43106301623217e-05,2.43106301623217e-05
0.0408163265306122,4.83320654475262e-05,4.83227292360727e-05,4.83227291138477e-05,4.83227291138477e-05,4.83227291138477e-05
0.0816326530612245,7.2084210558913e-05,7.20364999213989e-05,7.2036498488554e-05,7.20364984886737e-05,7.20364984886737e-05
0.122448979591837,9.56035275553385e-05,9.54522429850358e-05,9.54522348166243e-05,9.54522348147595e-05,9.54522348147595e-05
0.163265306122449,0.000118940195798834,0.0001185703606225,0.000118570329239519,0.000118570329234637,0.000118570329234637
0.204081632653061,0.000142158590867611,0.000141391361136142,0.000141391267078377,0.000141391267069603,0.000141391267069603
0.244897959183673,0.000165337185279568,0.000163915864954595,0.000163915627313112,0.000163915627285499,0.000163915627285579
0.285714285714286,0.000188568428061272,0.000186144611982078,0.000186144081963558,0.000186144081894968,0.000186144081893418
0.326530612244898,0.000211958603374528,0.000208078470193448,0.000208077395345915,0.000208077395181146,0.000208077395181175
0.36734693877551,0.000235627668594669,0.000229718445522679,0.000229716423259611,0.000229716422888573,0.000229716422888674
0.408163265306122,0.000259709072201699,0.000251065692974887,0.000251062112074853,0.000251062111284994,0.000251062111285127
0.448979591836735,0.000284349551892645,0.000272121528899578,0.000272115497684105,0.000272115496109081,0.000272115496105089
0.489795918367347,0.000309708913407351,0.000292887444477594,0.000292877704426227,0.000292877701446543,0.000292877701441605
0.530612244897959,0.000335959790587895,0.000313365120273597,0.000313349943902931,0.000313349938517714,0.000313349938510948
0.571428571428571,0.000363287387173912,0.000333556441877808,0.000333533513679464,0.000333533504337928,0.000333533504332516
0.612244897959184,0.000391889200984632,0.000353463516561855,0.000353429795950565,0.000353429780318204,0.000353429780308229
0.653061224489796,0.000421974731117112,0.000373088690923454,0.000373040256138694,0.000373040230781254,0.000373040230767395
0.693877551020408,0.000453765168756685,0.000392434569429633,0.000392366441381834,0.000392366401386455,0.000392366401368807
0.73469387755102,0.000487493072355797,0.000411504033811619,0.000411409978995293,0.000411409917462003,0.000411409917436563
0.775510204081633,0.000523402027929616,0.000430300263313485,0.000430172574876747,0.000430172482303738,0.000430172482264947
0.816326530612245,0.000561746295132912,0.000448826755615699,0.000448656011844815,0.000448655875357766,0.000448655875291479
0.857142857142857,0.000602790439969623,0.000467087348471037,0.000466862147919857,0.000466861950339448,0.000466861950233207
0.897959183673469,0.000646808954928949,0.000485086241966534,0.000484792914613626,0.000484792633320187,0.000484792633154698
0.938775510204082,0.000694085867332781,0.000502828021323821,0.000502450315141711,0.000502449920732844,0.000502449920483459
0.979591836734694,0.000744914336758703,0.000520317680159323,0.000519836422606236,0.000519835877305658,0.000519835876930639
1.02040816326531,0.00079959624239977,0.000537560644196945,0.000536953378199418,0.000536952633967698,0.000536952633417223
1.06122448979592,0.000858441761185289,0.000554562795294101,0.000553803389342185,0.000553802385691395,0.000553802384894419
1.10204081632653,0.000921768937559371,0.000571330495767323,0.000570388727835064,0.000570387389291957,0.0005703873881473
1.14285714285714,0.000989903245819508,0.000587870612885388,0.000586711728004832,0.000586709961174427,0.000586709959560377
1.18367346938776,0.00106317714580545,0.000604190543529662,0.000602774784825058,0.000602772475045383,0.000602772472791803
1.22448979591837,0.00114192963296126,0.000620298238899702,0.000618580352080772,0.000618577359594572,0.000618577356486813
1.26530612244898,0.00122650578348232,0.000636202229194165,0.000634130940495195,0.000634127096130692,0.000634127091893323
1.30612244897959,0.00131725629554422,0.000651911648208986,0.000649429115875616,0.000649424216158138,0.000649424210436224
1.3469387755102,0.00141453702739156,0.000667436257749952,0.000664477497254608,0.000664471298929495,0.000664471291278624
1.38775510204082,0.00151870853319027,0.000682786471813709,0.000679278755034303,0.00067927096893454,0.000679270958807422
1.42857142857143,0.0016301355973629,0.000697973380390242,0.000693835609068905,0.000693825893313371,0.000693825880031309
1.46938775510204,0.00174918676833974,0.000713008772844993,0.000708150826755385,0.000708138779188103,0.000708138761925547
1.51020408163265,0.00187623389231927,0.000727905160722536,0.000722227220980211,0.000722212370842399,0.000722212348610102
1.55102040816327,0.00201165164784679,0.000742675799819088,0.00073606764794636,0.000736049446722963,0.00073604941834556
1.59183673469388,0.00215581708176169,0.000757334711407495,0.000749675004737012,0.000749652816138268,0.000749652780249385
1.63265306122449,0.00230910914708843,0.000771896702319811,0.000763052226524486,0.000763025315572553,0.000763025270605443
1.6734693877551,0.00247190824320274,0.000786377383591174,0.000776202283159178,0.000776169804370529,0.00077616974857859
1.71428571428571,0.00264459575853267,0.000800793187350853,0.000789128174944611,0.000789089159585217,0.000789089091091989
1.75510204081633,0.00282755361565882,0.000815161381355871,0.000801832927143538,0.000801786269571138,0.000801786186449002
1.79591836734694,0.00302116381844619,0.000829500080585136,0.000814319582726797,0.000814264025852281,0.000814263926267961
1.83673469387755,0.0032258080002693,0.000843828255278007,0.000826591192805729,0.000826525312699838,0.000826525195136047
1.87755102040816,0.00344186697178714,0.000858165734882575,0.000838650804170709,0.000838572993835723,0.000838572857400637
1.91836734693878,0.00366972026599869,0.000872533208383292,0.000850501443917828,0.000850409896091508,0.000850409740897955
1.95918367346939,0.00390974567755763,0.000886952224059604,0.000862146102754138,0.000862038791292083,0.000862038618802297
2,0.00416231879285689,0.000901445198184797,0.000873587722835169,0.000873462381198581,0.00087346219421977


==> errorarray_FD_ETDRDP_mean_system=7_D=0.00000.txt <==
0,9.46937295159727e-07,6.92682336265057e-07,6.92627369941977e-07,6.92623923087324e-07,6.92623922712773e-07
0.0204081632653061,3.46643592931814e-06,1.42084373076161e-06,1.41876397672268e-06,1.41864317439146e-06,1.41864301840738e-06
0.0408163265306122,9.4451024573893e-06,2.23505940290403e-06,2.2183711118943e-06,2.21735392647241e-06,2.21735098297766e-06
0.0612244897959184,2.14013079170633e-05,3.20704752539281e-06,3.13386803067819e-06,3.12898432537462e-06,3.12896055949464e-06
0.0816326530612245,4.28246084487778e-05,4.44555664720534e-06,4.21328388008334e-06,4.19594432609113e-06,4.19582151758267e-06
0.102040816326531,7.85612843284019e-05,6.11976007752929e-06,5.51589172648755e-06,5.46492924778246e-06,5.46444646260257e-06
0.122448979591837,0.000135294535099123,8.49533951596536e-06,7.12159981397663e-06,6.99002706318245e-06,6.98844517248817e-06
0.142857142857143,0.000222184696504568,1.1991933498169e-05,9.14630617232087e-06,8.83710954519185e-06,8.83254865831784e-06
0.163265306122449,0.00035175720392925,1.72763231593068e-05,1.17671906219211e-05,1.10901172014307e-05,1.10781345854163e-05
0.183673469387755,0.000541162591147709,2.54149517708157e-05,1.52650934940079e-05,1.38604471216055e-05,1.38310640195302e-05
0.204081632653061,0.00081399467196396,3.81254073114923e-05,2.0096903254288e-05,1.73017359818162e-05,1.72333093526995e-05
0.224489795918367,0.0012029574090902,5.81961405586166e-05,2.70216828448485e-05,2.16344113552878e-05,2.14810654777501e-05
0.244897959183673,0.00175384854785756,9.01998540062132e-05,3.73251645297111e-05,2.71886239799043e-05,2.68544013246667e-05
0.26530612244898,0.00253163701967025,0.000141734427641564,5.32291267338949e-05,3.4483259957226e-05,3.37684215272844e-05
0.285714285714286,0.00362996572948202,0.000225641282755068,7.86595830602576e-05,4.43792026696902e-05,4.28667354743785e-05
0.306122448979592,0.00518644625841362,0.000364100146780788,0.000120738846165939,5.83937015510252e-05,5.52034465308243e-05
0.326530612244898,0.00740813426189335,0.000596480662139218,0.000192807523410347,7.93858288219079e-05,7.26239095384735e-05
0.346938775510204,0.0106157501873183,0.000995106903602468,0.000320867244299335,0.000113157344641382,9.86295744892769e-05
0.36734693877551,0.0153244345587419,0.00169875716594666,0.000558220144485328,0.000172501752896982,0.000140539311594067
0.387755102040816,0.0224010072562993,0.00298913929016605,0.00102154314590105,0.000288482207126665,0.000215543619463003
0.408163265306122,0.0333972768942503,0.00548261207286617,0.00198978438963802,0.000545958424545995,0.000370251414753344
0.428571428571429,0.0513454300351714,0.0106769191530382,0.00421829497565426,0.00121595816448354,0.000756898309601328
0.448979591836735,0.0830368886369783,0.0228423382824085,0.0101824714170075,0.00338909450984468,0.0020254670798032
0.469387755102041,0.148188135457247,0.0582501032371532,0.0313282610088851,0.0136793121989638,0.00861257343988983
0.489795918367347,0.453185859207374,0.354433900290699,0.305624194671554,0.259910886413545,0.235913666273228
0.510204081632653,NaN,NaN,NaN,NaN,NaN
0.530612244897959,NaN,NaN,NaN,NaN,NaN
0.551020408163265,NaN,NaN,NaN,NaN,NaN
0.571428571428571,NaN,NaN,NaN,NaN,NaN
0.591836734693878,NaN,NaN,NaN,NaN,NaN
0.612244897959184,NaN,NaN,NaN,NaN,NaN
0.63265306122449,NaN,NaN,NaN,NaN,NaN
0.653061224489796,NaN,NaN,NaN,NaN,NaN
0.673469387755102,NaN,NaN,NaN,NaN,NaN
0.693877551020408,NaN,NaN,NaN,NaN,NaN
0.714285714285714,NaN,NaN,NaN,NaN,NaN
0.73469387755102,NaN,NaN,NaN,NaN,NaN
0.755102040816326,NaN,NaN,NaN,NaN,NaN
0.775510204081633,NaN,NaN,NaN,NaN,NaN
0.795918367346939,NaN,NaN,NaN,NaN,NaN
0.816326530612245,NaN,NaN,NaN,NaN,NaN
0.836734693877551,NaN,NaN,NaN,NaN,NaN
0.857142857142857,NaN,NaN,NaN,NaN,NaN
0.877551020408163,NaN,NaN,NaN,NaN,NaN
0.897959183673469,NaN,NaN,NaN,NaN,NaN
0.918367346938776,NaN,NaN,NaN,NaN,NaN
0.938775510204082,NaN,NaN,NaN,NaN,NaN
0.959183673469388,NaN,NaN,NaN,NaN,NaN
0.979591836734694,NaN,NaN,NaN,NaN,NaN
1,NaN,NaN,NaN,NaN,NaN


==> errorarray_FD_ETDRDP_mean_system=7_D=1.00000.txt <==
0,0.000108281305130163,0.000109298940597257,0.00010930006146619,0.000109300095700161,0.00010930009574679
0.0408163265306122,0.000208784885483493,0.000215339164847976,0.000215352586405969,0.000215353120379187,0.000215353121930908
0.0816326530612245,0.000332034744139445,0.000353090773909027,0.000353141393212315,0.00035314375108324,0.000353143760990916
0.122448979591837,0.000482925319415671,0.000533715946133458,0.000533844070644707,0.000533850511297951,0.000533850546026377
0.163265306122449,0.000664524198699433,0.000768572209750405,0.000768839963553828,0.000768853656674231,0.000768853747241587
0.204081632653061,0.000868442658551141,0.00105742155575562,0.00105791823219552,0.00105794309075806,0.0010579432881054
0.244897959183673,0.0010640599870545,0.00137100969212681,0.00137184293015563,0.00137188294796306,0.0013718833232941
0.285714285714286,0.00120618996320149,0.0016523094365256,0.00165357526517904,0.00165363339611848,0.00165363402957643
0.326530612244898,0.00126811464265871,0.00185549151425236,0.00185724890437346,0.00185732664826674,0.00185732761424955
0.36734693877551,0.00125902224484644,0.00197765277876185,0.00197993132608247,0.00198002966513565,0.00198003103156505
0.408163265306122,0.0012046857662673,0.0020432341574688,0.00204605747132849,0.00204617798040921,0.00204617981915315
0.448979591836735,0.00112648578765537,0.00207715288297919,0.00208055197973434,0.00208069722991362,0.0020806996252337
0.489795918367347,0.0010366451208616,0.00209532782068361,0.00209934329691932,0.00209951678458832,0.00209951983638556
0.530612244897959,0.000941022465307351,0.00210613529526412,0.00211081539302023,0.00211102136996013,0.00211102519437171
0.571428571428571,0.000842176226424551,0.00211360222474213,0.00211900063298922,0.00211924397946267,0.00211924870889525
0.612244897959184,0.000741156882342244,0.00211957979646257,0.0021257541366406,0.00212604029127091,0.00212604607459742
0.653061224489796,0.000638369065607443,0.00212489741049494,0.00213190835759143,0.00213224328699422,0.00213225029005066
0.693877551020408,0.000533952006708048,0.00212991927224043,0.00213783009359829,0.00213822028558002,0.00213822869192147
0.73469387755102,0.000427939781624354,0.00213480161432487,0.00214367795194898,0.00214413042186045,0.00214414043369485
0.775510204081633,0.000320326608480028,0.00213960901448656,0.00214951880163827,0.00215004110596808,0.00215005294524907
0.816326530612245,0.000211092792107495,0.00214436627675976,0.002155379726533,0.00215597998058008,0.00215599389019169
0.857142857142857,0.000100216682863734,0.00214908129461155,0.00216127092661147,0.0021619578245693,0.00216197406961301
0.897959183673469,1.24479420467543e-05,0.00215375498424723,0.00216719567152628,0.00216797850813683,0.00216799737729532
0.938775510204082,0.000126615548932428,0.00215838551490769,0.0021731545419141,0.00217404323532159,0.00217406504230204
0.979591836734694,0.000242592915885247,0.00216297005502596,0.00217914718194633,0.00218015229753249,0.00218017738257936
1.02040816326531,0.00036032700691445,0.00216750545545824,0.00218517298664179,0.00218630576178329,0.00218633449327784
1.06122448979592,0.000479843114994829,0.00217198849018712,0.00219123134557812,0.00219250371528832,0.00219253649143155
1.10204081632653,0.000601168595466186,0.00217641592103799,0.00219732171011551,0.00219874633361468,0.00219878358418327
1.14285714285714,0.000724331554837959,0.00218078449811422,0.0022034435961497,0.00220503388434022,0.00220507607254193
1.18367346938776,0.000849360676138238,0.00218509094086228,0.00220959656743853,0.00221136671135975,0.00221141433577089
1.22448979591837,0.000976285189658211,0.00218933191654368,0.00221578021637438,0.0022177452166307,0.00221779881323514
1.26530612244898,0.0011051348726732,0.0021935040215041,0.00222199414757961,0.00222416984480203,0.00222422998912936
1.30612244897959,0.00123594005618484,0.00219760376616171,0.00222823796531894,0.00223064107169035,0.00223070838105998
1.3469387755102,0.0013687316337529,0.00220162756330961,0.00223451126427558,0.00223715939614851,0.00223723453202488
1.38775510204082,0.00150354107121527,0.00220557171885116,0.00224081362286642,0.0022437253345289,0.00224380900498347
1.42857142857143,0.00164040041706296,0.00220943242429908,0.00224714459838535,0.00225033941699563,0.00225043237930957
1.46938775510204,0.00177934231340704,0.00221320575038953,0.00225350372336097,0.00225700218511642,0.00225710524849213
1.51020408163265,0.00192040000754361,0.00221688764144621,0.00225989050273543,0.00226371419030629,0.00226382821871871
1.55102040816327,0.00206360736406813,0.0022204739101461,0.00226630441155795,0.00227047599283656,0.00227060190802064
1.59183673469388,0.00220899887753224,0.00222396023253021,0.00227274489299677,0.0022772881612057,0.00227742694579231
1.63265306122449,0.00235660968560996,0.00222734214309382,0.00227921135655158,0.00228415127175434,0.00228430397255756
1.6734693877551,0.00250647558274244,0.00223061502988891,0.0022857031763483,0.00229106590843436,0.00229123363990074
1.71428571428571,0.00265863303425568,0.00223377412955151,0.00229221968948142,0.00229803266266416,0.00229821661048932
1.75510204081633,0.00281311919090945,0.0022368145222426,0.00229876019436816,0.00230505213325255,0.00230525355816665
1.79591836734694,0.00296997190391395,0.00223973112644026,0.00230532394907181,0.00231212492634949,0.0023123451680964
1.83673469387755,0.00312922974035876,0.00224251869358574,0.00231191016959258,0.00231925165543026,0.00231949213693301
1.87755102040816,0.00329093199908865,0.00224517180256614,0.00231851802809524,0.00232643294127081,0.00232669517300083
1.91836734693878,0.00345511872702123,0.0022476848539989,0.00232514665108755,0.00233366941194081,0.00233395499650157
1.95918367346939,0.00362183073591151,0.00225005206433377,0.00233179511752218,0.00234096170279763,0.00234127233972017
2,0.00379110961956601,0.00225226745974863,0.00233846245683146,0.00234831045646635,0.00234864794725558


==> errorarray_FD_ETDRDP_mean_system=8_D=0.00000.txt <==
0,1.16408126630321e-05,7.6017249929461e-06,7.61808005394208e-06,7.6173961313099e-06,7.61739920390961e-06
0.0408163265306122,3.64139167689681e-05,1.20739440068716e-05,1.22537746415477e-05,1.22397193514108e-05,1.22398359327629e-05
0.0816326530612245,7.93809942027717e-05,1.45086352676097e-05,1.5162246895526e-05,1.50906337989535e-05,1.5091443939596e-05
0.122448979591837,0.000139763967327059,1.55228187130702e-05,1.70539953283973e-05,1.68440686935603e-05,1.68469679979921e-05
0.163265306122449,0.00021495191625673,1.55099926357786e-05,1.83519620252839e-05,1.78931723603362e-05,1.79004783509329e-05
0.204081632653061,0.000302014403100094,1.47402311691695e-05,1.93155975533895e-05,1.84779649790236e-05,1.84928257370948e-05
0.244897959183673,0.000398248753021936,1.34071430197552e-05,2.01066579076356e-05,1.87504633737608e-05,1.87766702275083e-05
0.285714285714286,0.000501343935261276,1.16532689721526e-05,2.082649261146e-05,1.88098908173526e-05,1.88516692768709e-05
0.326530612244898,0.000609394227323697,9.58540215805211e-06,2.15382031614915e-05,1.87226456015406e-05,1.87844637726415e-05
0.36734693877551,0.00072085853491891,7.28458122527521e-06,2.22802786707625e-05,1.85340898505967e-05,1.86204999461368e-05
0.408163265306122,0.000834504877144178,4.81307937199926e-06,2.30752116823021e-05,1.82757515790834e-05,1.83912672833012e-05
0.448979591836735,0.000949355755944681,2.22078511783641e-06,2.39350541208696e-05,1.79698563460241e-05,1.81188628457597e-05
0.489795918367347,0.00106463998203942,5.0351681844987e-07,2.4865056454437e-05,1.7632252830601e-05,1.78189441793492e-05
0.530612244897959,0.00117975225931901,3.21587087390933e-06,2.58660790263327e-05,1.72743445577957e-05,1.75026827671689e-05
0.571428571428571,0.00129422012851667,5.99023590679731e-06,2.6936202346928e-05,1.69043909864288e-05,1.71780818082532e-05
0.612244897959184,0.00140767729115318,8.78428970935381e-06,2.80718069024466e-05,1.65283994300591e-05,1.68508805919657e-05
0.653061224489796,0.00151984223161146,1.15832871717867e-05,2.92682974855046e-05,1.61507461358417e-05,1.65251846577505e-05
0.693877551020408,0.00163050114021777,1.4376303911012e-05,3.05205871895251e-05,1.57746148862734e-05,1.62039108346944e-05
0.73469387755102,0.00173949428552088,1.71549254399901e-05,3.18234178718282e-05,1.54023106170535e-05,1.58891052880716e-05
0.775510204081633,0.00184670513520731,1.99126439116512e-05,3.31715689630465e-05,1.50354862208519e-05,1.55821732394321e-05
0.816326530612245,0.00195205166116954,2.26444447120969e-05,3.45599899109378e-05,1.46753082014839e-05,1.52840464202075e-05
0.857142857142857,0.00205547937896715,2.5346495346931e-05,3.59838804837739e-05,1.43225787728399e-05,1.49953061461915e-05
0.897959183673469,0.00215695576546085,2.80159042204238e-05,3.74387356254168e-05,1.39778265687687e-05,1.47162744123674e-05
0.938775510204082,0.00225646577321466,3.06505311065291e-05,3.89203663765896e-05,1.36413745126438e-05,1.44470817370348e-05
0.979591836734694,0.00235400821951792,3.32488370476078e-05,4.04249048718174e-05,1.33133909142613e-05,1.41877179420506e-05
1.02040816326531,0.00244959287450055,3.58097648154362e-05,4.19487989452951e-05,1.29939281514123e-05,1.39380703191413e-05
1.06122448979592,0.00254323810947692,3.83326432811007e-05,4.34888001567623e-05,1.26829520773431e-05,1.36979524076316e-05
1.10204081632653,0.00263496899536245,4.08171106148042e-05,4.50419479094495e-05,1.23803644743147e-05,1.34671257473625e-05
1.14285714285714,0.00272481576361374,4.32630524031966e-05,4.66055514279909e-05,1.20860202397723e-05,1.32453163199236e-05
1.18367346938776,0.00281281255989397,4.56705516519879e-05,4.81771708607735e-05,1.17997405698227e-05,1.3032226990782e-05
1.22448979591837,0.00289899643466572,4.80398482782282e-05,4.97545982947019e-05,1.15213230841327e-05,1.28275468967948e-05
1.26530612244898,0.0029834065259754,5.03713062342959e-05,5.13358392294097e-05,1.12505496028174e-05,1.26309585114285e-05
1.30612244897959,0.00306608339847422,5.26653867659789e-05,5.29190948447144e-05,1.09871921182387e-05,1.24421429289462e-05
1.3469387755102,0.0031470685096688,5.49226266435631e-05,5.45027452512884e-05,1.07310173599271e-05,1.22607837860023e-05
1.38775510204082,0.00322640377996806,5.71436204153809e-05,5.60853338382109e-05,1.04817902755623e-05,1.20865701347239e-05
1.42857142857143,0.00330413124752092,5.93290059373478e-05,5.76655527420428e-05,1.02392766703933e-05,1.19191985111519e-05
1.46938775510204,0.00338029279240893,6.14794525709888e-05,5.92422294347346e-05,1.00032451875118e-05,1.1758374382783e-05
1.51020408163265,0.00345492991761185,6.35956515649704e-05,6.0814314406793e-05,9.77346877531884e-06,1.16038131273264e-05
1.55102040816327,0.00352808357648887,6.56783082268659e-05,6.23808698809901e-05,9.54972575284896e-06,1.14552406408554e-05
1.59183673469388,0.00359979403836493,6.77281355544786e-05,6.39410595038121e-05,9.33180056868177e-06,1.13123936740667e-05
1.63265306122449,0.00367010078534787,6.97458490800954e-05,6.54941389427371e-05,9.11948431046962e-06,1.117501995634e-05
1.6734693877551,0.00373904243471894,7.17321627019846e-05,6.70394473313351e-05,8.9125750296176e-06,1.10428781625541e-05
1.71428571428571,0.00380665668224655,7.36877853411586e-05,6.85763994821955e-05,8.71087791895707e-06,1.09157377609042e-05
1.75510204081633,0.00387298026260033,7.56134182635779e-05,7.01044788158467e-05,8.51420537843939e-06,1.07933787779853e-05
1.79591836734694,0.00393804892369586,7.75097529680894e-05,7.16232309366102e-05,8.32237699448652e-06,1.06755915001053e-05
1.83673469387755,0.00400189741238006,7.93774695298745e-05,7.31322578014595e-05,8.13521945174309e-06,1.05621761282111e-05
1.87755102040816,0.00406455946928717,8.12172353228195e-05,7.46312124267464e-05,7.95256640194732e-06,1.04529424165246e-05
1.91836734693878,0.00412606783109519,8.30297040621521e-05,7.61197940872794e-05,7.77425829079638e-06,1.03477092825835e-05
1.95918367346939,0.00418645423870865,8.48155150960173e-05,7.75977439576778e-05,7.60014216712102e-06,1.02463044169229e-05
2,0.00424574945014502,8.65752929193659e-05,7.90648411557212e-05,7.43007146661015e-06,1.01485638870764e-05


==> errorarray_FD_ETDRDP_mean_system=8_D=1.00000.txt <==
0,7.99130744625604e-05,8.09872283754469e-05,8.09844523500986e-05,8.09845240625828e-05,8.09845238552767e-05
0.0408163265306122,8.60767526511264e-05,8.89922203010613e-05,8.89818754382557e-05,8.89822441622169e-05,8.89822426956765e-05
0.0816326530612245,6.73223533343506e-05,7.14734041428263e-05,7.14569481477304e-05,7.14576056251151e-05,7.14576027091639e-05
0.122448979591837,3.74552361447689e-05,4.22586966198017e-05,4.2238763993168e-05,4.22395989417004e-05,4.22395950697944e-05
0.163265306122449,2.64866777729615e-06,7.74076878015319e-06,7.71913384657823e-06,7.72005907870521e-06,7.7200547046593e-06
0.204081632653061,3.45096829855576e-05,2.92418728283945e-05,2.92643694459201e-05,2.92633985570189e-05,2.92634031861801e-05
0.244897959183673,7.26690112370802e-05,6.73328503313156e-05,6.73557306603657e-05,6.73547390907091e-05,6.73547438347227e-05
0.285714285714286,0.000111314025789241,0.000105946626878481,0.000105969682913563,0.000105968681843648,0.000105968686643097
0.326530612244898,0.000150184528257909,0.000144802798275613,0.000144825934874001,0.000144824929446545,0.000144824934269912
0.36734693877551,0.000189160300046347,0.000183771940509336,0.00018379511424576,0.000183794106813241,0.000183794111649398
0.408163265306122,0.000228185661314028,0.000222794174868658,0.000222817365978603,0.000222816357610558,0.000222816362454902
0.448979591836735,0.000267234812178406,0.000261841790501224,0.000261864989996218,0.000261863981184242,0.000261863986032609
0.489795918367347,0.000306295798817777,0.000300901964918591,0.000300925168717909,0.000300924159680362,0.000300924164532408
0.530612244897959,0.000345363084124925,0.000339968766365782,0.000339991972610452,0.000339990963446534,0.000339990968303001
0.571428571428571,0.00038443410412619,0.000379039451614725,0.000379062659468326,0.000379061650220183,0.000379061655079669
0.612244897959184,0.000423507671988541,0.000418112752435042,0.000418135961511368,0.000418134952206391,0.000418134957068179
0.653061224489796,0.000462583238564774,0.000457188082709541,0.000457211292831407,0.000457210283476993,0.000457210288339623
0.693877551020408,0.000501660549857524,0.000496265171657785,0.000496288382746581,0.000496287373343112,0.000496287378213513
0.73469387755102,0.000540739488448106,0.000535343894238872,0.000535367106255906,0.000535366096804207,0.000535366101685334
0.775510204081633,0.000579820000097376,0.000574424192748911,0.000574447405675834,0.000574446396173998,0.00057444640106516
0.816326530612245,0.000618902059775098,0.000613506040587716,0.000613529254411836,0.000613528244858393,0.000613528249768225
0.857142857142857,0.000657985655957818,0.000652589425523695,0.000652612640232342,0.000652611630619072,0.000652611635558177
0.897959183673469,0.000697070783365108,0.000691674341955022,0.00069169755753302,0.000691696547852862,0.000691696552832291
0.938775510204082,0.000736157439611842,0.000730760787349856,0.000730784003777406,0.00073078299401831,0.000730782999055002
0.979591836734694,0.000775245623653961,0.000769848760598999,0.000769871977846232,0.000769870967995272,0.000769870973114376
1.02040816326531,0.00081433533507429,0.000808938261268071,0.000808961479296585,0.000808960469319841,0.000808960474566512
1.06122448979592,0.000853426573777358,0.000848029289252226,0.000848052508001726,0.00084805149785897,0.00084805150329275
1.10204081632653,0.000892519339825574,0.00088712184462878,0.000887145064011148,0.000887144053638866,0.00088714405935151
1.14285714285714,0.000931613633407331,0.000926215927608081,0.000926239147489381,0.000926238136794424,0.000926238142923489
1.18367346938776,0.000970709454830205,0.00096531153852855,0.00096533475870559,0.000965333747552602,0.000965333754295097
1.22448979591837,0.00100980680453413,0.00100440867787876,0.00100443189805775,0.00100443088624398,0.00100443089390171
1.26530612244898,0.00104890568316187,0.00104350734638098,0.00104353056612605,0.00104352955335028,0.00104352956236217
1.30612244897959,0.00108800609163635,0.00108260754507378,0.00108263076373266,0.00108262974954981,0.00108262976057173
1.3469387755102,0.00112710803131483,0.00112170927547946,0.00112173249208719,0.00112173147583695,0.00112173148984173
1.38775510204082,0.00116621150416919,0.00116081253982679,0.00116083575294966,0.00116083473364785,0.00116083475208084
1.42857142857143,0.00120531651310929,0.00119991734139717,0.00119994054890935,0.00119993952509527,0.00119993955010213
1.46938775510204,0.00124442306242702,0.00123902368503557,0.00123904688377734,0.00123904585328355,0.00123904588804684
1.51020408163265,0.00128353115845303,0.00127813157790022,0.00127815476318227,0.00127815372279026,0.00127815377203936
1.55102040816327,0.00132264081058445,0.0013172410306161,0.00131726419546583,0.00131726314039612,0.00131726321115349
1.59183673469388,0.00136175203274338,0.00135635205894031,0.00135637519298768,0.00135637411613533,0.00135637421884534
1.63265306122449,0.00140086484562148,0.00139546468628806,0.00139548777410515,0.00139548666489423,0.00139548681509479
1.6734693877551,0.00143997927998281,0.00143457894750711,0.00143460196610394,0.00143460080879668,0.00143460102962107
1.71428571428571,0.00147909538168723,0.00147369489456378,0.00147371780961942,0.00147371658075687,0.00147371690669701
1.75510204081633,0.00151821321921289,0.00151281260514148,0.00151283536529611,0.00151283402982556,0.00151283451244142
1.79591836734694,0.00155733289516326,0.00155193219578357,0.00155195472389914,0.0015519532292993,0.0015519539458758
1.83673469387755,0.00159645456392499,0.00159105384217627,0.0015910760217943,0.00159107428903517,0.0015910753559339
1.87755102040816,0.00163557845922048,0.00163017781095637,0.00163019946498801,0.0016301973744504,0.00163019896795708
1.91836734693878,0.00167470493786674,0.00166930451062327,0.00166932536706726,0.00166932273621037,0.00166932512567668
1.95918367346939,0.00171383455092241,0.00170843457503919,0.00170845421041216,0.00170845075750035,0.00170845435935653
2,0.00175296816266553,0.00174756900452697,0.0017475867476157,0.00174758203117356,0.001747587499425


==> errorarray_FD_ETDRDP_variance_system=6_D=0.00000.txt <==
0,0.000288445954018896,0.000227965641330338,0.000227964887663969,0.000227964887660585,0.000227964887660585
0.0408163265306122,0.000469998426416089,0.00022237972842361,0.000222365403873702,0.000222365403492854,0.000222365403492854
0.0816326530612245,0.000775848142787386,0.000216890964227438,0.000216816141906299,0.000216816137139539,0.000216816137139412
0.122448979591837,0.00120582590244285,0.000211555965210646,0.000211317043511785,0.000211317015860606,0.000211317015858684
0.163265306122449,0.00175969435301657,0.000206453796287483,0.000205868048411179,0.000205867941409501,0.000205867941397788
0.204081632653061,0.0024371483089268,0.000201685849198624,0.000200469128764244,0.000200468806945373,0.000200468806893399
0.244897959183673,0.00323781513532932,0.000197375661808895,0.000195120308555828,0.00019511949397108,0.000195119493795094
0.285714285714286,0.00416125521818481,0.000193668700280005,0.000189821689297739,0.000189819870796146,0.000189819870277677
0.326530612244898,0.005206962521009,0.000190732106386652,0.000184573483666526,0.000184569794239891,0.000184569792902078
0.36734693877551,0.00637436522140335,0.000188754404909159,0.00017937605123997,0.000179369108883866,0.000179369105771531
0.408163265306122,0.00766282643045328,0.000187945176472684,0.000174229940805185,0.00017421764850015,0.000174217641821
0.448979591836735,0.00907164498891166,0.000188534692169037,0.000169135934598875,0.000169115235129462,0.00016911522173287
0.489795918367347,0.0106000563428163,0.000190773515374942,0.000164095098788007,0.000164061680366497,0.000164061654970375
0.530612244897959,0.0122472334931994,0.000194932068377167,0.000159108836609391,0.000159056785416052,0.000159056739520818
0.571428571428571,0.0140122880196683,0.00020130016683985,0.000154178945925897,0.000154100341901344,0.000154100262315711
0.612244897959184,0.0158942711746317,0.000210186522279525,0.000149307679968668,0.000149192132441347,0.000149191999303964
0.653061224489796,0.0178921750460418,0.000221918214163407,0.000144497811430799,0.000144331931368323,0.00014433171556581
0.693877551020408,0.0200049337863719,0.000236840133151291,0.000139752699875099,0.000139519505822113,0.000139519165676073
0.73469387755102,0.02223142490475,0.000255314396471156,0.00013507636186582,0.000134754616872985,0.000134754093946923
0.775510204081633,0.0245704706194112,0.000277719736856231,0.000130473543500026,0.000130037020648972,0.000130036234531361
0.816326530612245,0.0270208392679529,0.000304450866865516,0.000125949795501478,0.000125366469881972,0.000125365311762334
0.857142857142857,0.0295812467719656,0.000335917819751564,0.00012151155018166,0.000120742715466433,0.000120741040330084
0.897959183673469,0.0322503581533375,0.000372545268789575,0.000117166200337657,0.000116165508427627,0.000116163125651201
0.938775510204082,0.0350267890986108,0.000414771826266246,0.000112922179425624,0.000111634601896551,0.000111631264036969
0.979591836734694,0.0379091075685678,0.0004630493241447,0.000108789043077599,0.000107149753474967,0.000107145143029509
1.02040816326531,0.0408958354494505,0.000517842077822819,0.000104777551426297,0.000102710727770199,0.000102704441641413
1.06122448979592,0.0439854502427258,0.000579626134884409,0.000100899752155155,9.83172993241618e-05,9.83088307371754e-05
1.10204081632653,0.0471763867896906,0.000648888510209049,9.71690636755266e-05,9.39692556221351e-05,9.39579732256891e-05
1.14285714285714,0.0504670390279117,0.000726126409605263,9.36003585486353e-05,8.96664006437302e-05,8.96515244959022e-05
1.18367346938776,0.0538557617756715,0.000811846443218055,9.02100464460298e-05,8.54085585009576e-05,8.53891326552197e-05
1.22448979591837,0.0573408725413358,0.000906563830771796,8.70161566782587e-05,8.11955775478958e-05,8.117043891243e-05
1.26530612244898,0.0609206533539881,0.0010108016001632,8.40384198183821e-05,7.70273347625534e-05,7.69950779103558e-05
1.30612244897959,0.0645933526120226,0.00112508978114356,8.12983482239903e-05,7.29037404570921e-05,7.28626780820654e-05
1.3469387755102,0.0683571869463214,0.00124996459582581,7.8819315167827e-05,6.88247433862172e-05,6.87728620270145e-05
1.38775510204082,0.0722103430946047,0.00138596764757857,7.66266322949041e-05,6.47903361841274e-05,6.47252468949639e-05
1.42857142857143,0.0761509797836779,0.0015336451099934,7.47476251534215e-05,6.08005611645327e-05,6.07194447745458e-05
1.46938775510204,0.0801772296163048,0.00169354691752009,7.3211706546191e-05,5.68555165041048e-05,5.67550631044805e-05
1.51020408163265,0.0842872009595071,0.00186622595933736,7.20504474859372e-05,5.29553628184878e-05,5.28317051036245e-05
1.55102040816327,0.0884789798311364,0.00205223727796629,7.12976454621733e-05,4.91003300770663e-05,4.89489702039803e-05
1.59183673469388,0.0927506317816448,0.00225213727412278,7.0989389840357e-05,4.52907249263703e-05,4.51064544955682e-05
1.63265306122449,0.0971002037681035,0.00246648291928299,7.11641242050482e-05,4.15269384086961e-05,4.13037512332715e-05
1.6734693877551,0.101525726017481,0.00269583097726776,7.18627053427843e-05,3.78094540051551e-05,3.75404512748945e-05
1.71428571428571,0.106025213876489,0.00294073723633261,7.31284588379727e-05,3.4138856137395e-05,3.38161436431076e-05
1.75510204081633,0.11059666964514,0.00320175575287077,7.50072309331803e-05,3.0515838977202e-05,3.01304160270759e-05
1.79591836734694,0.115238084391502,0.00347943810809909,7.75474366230216e-05,2.69412156585264e-05,2.64828553399789e-05
1.83673469387755,0.119947439745093,0.00377433267886515,8.0800103766859e-05,2.34159278405789e-05,2.28730483065566e-05
1.87755102040816,0.124722709666515,0.00408698392363877,8.48189130902112e-05,1.99410556387262e-05,1.9300582049203e-05
1.91836734693878,0.129561862191041,0.00441793168479892,8.96602339818829e-05,1.65178278844394e-05,1.57650447296542e-05
1.95918367346939,0.134462861143978,0.00476771050816454,9.53831559395091e-05,1.31476327340286e-05,1.22660261873347e-05
2,0.139423667825746,0.00513684898072365,0.000102049515608299,9.83202860400661e-06,8.80311864075288e-06


==> errorarray_Spectral_2D_mean_system=6_D=0.00000.txt <==
0,2.35741128344323e-11,5.71106596128674e-10,5.71108125814206e-10,5.71108125814206e-10,5.71108125814206e-10
0.0408163265306122,8.3515532340835e-09,1.13159612175294e-09,1.13172415425623e-09,1.13172415472946e-09,1.13172415472946e-09
0.0816326530612245,4.63010172063606e-08,1.68042757049213e-09,1.68190406232678e-09,1.68190406284378e-09,1.68190406284378e-09
0.122448979591837,1.49364356010072e-07,2.21340121628055e-09,2.22170985838061e-09,2.22171014351522e-09,2.22171014351007e-09
0.163265306122449,3.67155257421174e-07,2.71950960760064e-09,2.75120327651954e-09,2.75120479386691e-09,2.75120479386691e-09
0.204081632653061,7.6333325607065e-07,3.1758550081837e-09,3.27044745194774e-09,3.27045382201684e-09,3.27045382196125e-09
0.244897959183673,1.41550703732863e-06,3.54114000903023e-09,3.77950637082435e-09,3.77952761932492e-09,3.77952761924894e-09
0.285714285714286,2.41511672394719e-06,3.74774734179252e-09,4.27843669296763e-09,4.27849833311507e-09,4.27849833325529e-09
0.326530612244898,3.86729541791929e-06,3.69244027345272e-09,4.76728395995584e-09,4.7674418080951e-09,4.76744180904356e-09
0.36734693877551,5.89071033023487e-06,3.22570652828654e-09,5.24606901967041e-09,5.24643517374314e-09,5.24643517358904e-09
0.408163265306122,8.61738386095529e-06,2.13978629046584e-09,5.71477672403626e-09,5.71556085188133e-09,5.71556085188967e-09
0.448979591836735,1.21924950684199e-05,1.55402363072817e-10,6.17332994192197e-09,6.17490093398367e-09,6.17490127043114e-09
0.489795918367347,1.67741619652806e-05,3.09274180958064e-09,6.62156601929928e-09,6.62454267630346e-09,6.62454339284443e-09
0.530612244897959,2.25332051693863e-05,8.07167808825327e-09,7.05919642593662e-09,7.06457386894406e-09,7.06457526201862e-09
0.571428571428571,2.96528934398156e-05,1.53670379924317e-08,7.48576225038717e-09,7.49508574347142e-09,7.49508842280878e-09
0.612244897959184,3.83286716910821e-05,2.57010245139165e-08,7.90057551225856e-09,7.91617279952611e-09,7.91617751508496e-09
0.653061224489796,4.8767872108314e-05,3.9951439910337e-08,8.30264390319829e-09,8.32792895264477e-09,8.32793728216924e-09
0.693877551020408,6.11894090077839e-05,5.91717022614333e-08,8.69058659150463e-09,8.73045118285993e-09,8.73046556938075e-09
0.73469387755102,7.58234581431698e-05,8.46118012307541e-08,9.06253145108975e-09,9.12383926669076e-09,9.12386401567896e-09
0.775510204081633,9.29111211727778e-05,1.17740133957178e-07,9.41598712736149e-09,9.50819263525283e-09,9.50823410956641e-09
0.816326530612245,0.000112704076026396,1.60266145828053e-07,9.74770177195659e-09,9.88361270770898e-09,9.88368000688486e-09
0.857142857142857,0.000135464213948681,2.14163720932849e-07,1.00534960188573e-08,1.02502010941482e-08,1.02503079687631e-08
0.897959183673469,0.000161463264008848,2.81695251121948e-07,1.03280694443973e-08,1.06080597717638e-08,1.06082261744088e-08
0.938775510204082,0.000190982405889458,3.65436312825784e-07,1.05647827689816e-08,1.09572900354366e-08,1.09575437675138e-08
0.979591836734694,0.000224311871781992,4.68300884798291e-07,1.07554069727026e-08,1.12979918990949e-08,1.12983723076569e-08
1.02040816326531,0.000261750538234746,5.935670340564e-07,1.08898453899173e-08,1.16302627654646e-08,1.16308239761175e-08
1.06122448979592,0.000303605508805492,7.44902994074067e-07,1.09558203348021e-08,1.19541973008638e-08,1.19550132925765e-08
1.10204081632653,0.000350191688388402,9.26393571496869e-07,1.09385222537684e-08,1.22698847644077e-08,1.2271054846412e-08
1.14285714285714,0.000401831350078002,1.14256679689005e-06,1.08202266466915e-08,1.25774091137797e-08,1.25790656709931e-08
1.18367346938776,0.000458853695453635,1.39842075480911e-06,1.05798668577048e-08,1.2876846315867e-08,1.28791634752142e-08
1.22448979591837,0.000521594409155172,1.69945051855129e-06,1.01925662174817e-08,1.3168261084976e-08,1.31714660989233e-08
1.26530612244898,0.000590395208622802,2.05167511116017e-06,9.62912929550092e-09,1.3451707043885e-08,1.34560942129439e-08
1.30612244897959,0.000665603389878714,2.46166442935519e-06,8.85548514085821e-09,1.37272213070166e-08,1.37331673251246e-08
1.3469387755102,0.000747571370209104,2.93656605157325e-06,7.83208375112133e-09,1.39948222087396e-08,1.40028059485615e-08
1.38775510204082,0.000836656228603855,3.48413186186885e-06,6.51324723158902e-09,1.42545054821687e-08,1.42651323209171e-08
1.42857142857143,0.000933219244802703,4.11274442515977e-06,4.84646667771853e-09,1.45062407265785e-08,1.45202687472077e-08
1.46938775510204,0.00103762543777944,4.83144303639399e-06,2.77164864479376e-09,1.47499635918163e-08,1.47683367887497e-08
1.51020408163265,0.00115024310447661,5.64994938749228e-06,2.20310497195218e-10,1.49855730477268e-08,1.50094596739861e-08
1.55102040816327,0.00127144335960091,6.57869278016267e-06,2.88528212808669e-09,1.52129234296369e-08,1.52437601927434e-08
1.59183673469388,0.00140159967725589,7.62883482627357e-06,6.63303108307688e-09,1.54318167930781e-08,1.54713607274686e-08
1.63265306122449,0.00154108743517232,8.81229357263571e-06,1.11219779233969e-08,1.56419959148008e-08,1.56923844946935e-08
1.6734693877551,0.0016902834622808,1.01417669937775e-05,1.64633343778159e-08,1.58431343648372e-08,1.59069543136942e-08
1.71428571428571,0.00184956559034253,1.16307557953009e-05,2.27815725737331e-08,1.60348260302052e-08,1.61151923857155e-08
1.75510204081633,0.00201931221032473,1.32935854756075e-05,3.02155717188068e-08,1.62165737769842e-08,1.63172203290158e-08
1.79591836734694,0.00219990183419161,1.51454275927284e-05,3.89198247183854e-08,1.6387777424386e-08,1.65131598419503e-08
1.83673469387755,0.00239171266274627,1.72023201916729e-05,4.9065706552422e-08,1.65477185830431e-08,1.67031309757715e-08
1.87755102040816,0.00259512216013536,1.9481187341639e-05,6.08428008779722e-08,1.66955456042455e-08,1.6887253442065e-08
1.91836734693878,0.00281050663559318,2.19998577441166e-05,7.44602872401678e-08,1.68302583723502e-08,1.70656465179007e-08
1.95918367346939,0.00303824083298506,2.47770823740347e-05,9.01483891339842e-08,1.69506860516795e-08,1.72384269033422e-08
2,0.00327869752865925,2.78325511073823e-05,1.08159881164208e-07,1.70554690833349e-08,1.74057108161855e-08


==> errorarray_Spectral_2D_mean_system=6_D=1.00000.txt <==
0,2.37765571424847e-09,2.41470982252934e-09,2.41470999539205e-09,2.41470999539314e-09,2.41470999539314e-09
0.0204081632653061,4.23258232878811e-09,4.82517481554934e-09,4.82517715036748e-09,4.82517715036748e-09,4.82517715036748e-09
0.0408163265306122,4.23170755529158e-09,7.23138179382743e-09,7.23140584097443e-09,7.23140584096315e-09,7.23140584096315e-09
0.0612244897959184,1.5379261857028e-10,9.63325883578957e-09,9.63339026943383e-09,9.63339026944726e-09,9.63339026944726e-09
0.0816326530612245,1.11097011000365e-08,1.20306357917383e-08,1.20311333217103e-08,1.20311333216968e-08,1.20311333216968e-08
0.102040816326531,3.35534431049633e-08,1.44231516651483e-08,1.442463382575e-08,1.44246338257517e-08,1.44246338257517e-08
0.122448979591837,7.20567041151841e-08,1.68101597986911e-08,1.68138937912091e-08,1.68138939406071e-08,1.68138939406071e-08
0.142857142857143,1.32381506189773e-07,1.91905961183496e-08,1.91989122126354e-08,1.9198912624621e-08,1.9198912624621e-08
0.163265306122449,2.21170424758498e-07,2.15628393101077e-08,2.15796928243764e-08,2.15796936520363e-08,2.15796936520363e-08
0.183673469387755,3.45944074774289e-07,2.39245268277191e-08,2.39562303728952e-08,2.39562319614442e-08,2.39562319614442e-08
0.204081632653061,5.1509823107538e-07,2.62723861374586e-08,2.632853274432e-08,2.63285360967868e-08,2.63285360967868e-08
0.224489795918367,7.37900669611118e-07,2.86019917080597e-08,2.86965951435597e-08,2.86966019508216e-08,2.86966019509036e-08
0.244897959183673,1.02448762021971e-06,3.09075579044369e-08,3.1060427763111e-08,3.10604403498473e-08,3.10604403498476e-08
0.26530612244898,1.38585995795586e-06,3.31816456674632e-08,3.34200224698156e-08,3.3420044145532e-08,3.34200441455463e-08
0.285714285714286,1.83387900101102e-06,3.54149196551783e-08,3.57753866431632e-08,3.57754239199557e-08,3.5775423919913e-08
0.306122448979592,2.38126204805599e-06,3.75958182839441e-08,3.81265168521454e-08,3.81265788564562e-08,3.81265788564594e-08
0.326530612244898,3.04157755416136e-06,3.97102490738097e-08,4.04734164594032e-08,4.04735164117982e-08,4.04735164117939e-08
0.346938775510204,3.82924002036006e-06,4.17412285199626e-08,4.28160787757188e-08,4.28162368475784e-08,4.28162368475816e-08
0.36734693877551,4.75950454249015e-06,4.36685348326836e-08,4.51545010535539e-08,4.51547444975128e-08,4.51547444975114e-08
0.387755102040816,5.84846106921265e-06,4.54683148816781e-08,4.74886793062685e-08,4.74890459833416e-08,4.74890459832785e-08
0.408163265306122,7.11302834836641e-06,4.71126796972289e-08,4.98186057439045e-08,4.98191472215857e-08,4.98191474337415e-08
0.428571428571429,8.57094756867504e-06,4.85692807798505e-08,5.21442681896154e-08,5.21450531409707e-08,5.21450533083761e-08
0.448979591836735,1.02407757077082e-05,4.98008595071058e-08,5.44656452040123e-08,5.44667641757249e-08,5.44667646723488e-08
0.469387755102041,1.21418785618183e-05,5.07648037734624e-08,5.67827214109971e-08,5.67842931613729e-08,5.6784293724467e-08
0.489795918367347,1.42944235205358e-05,5.14126443311613e-08,5.90954691749598e-08,5.90976460385916e-08,5.90976468916767e-08
0.510204081632653,1.67193720293204e-05,5.16895609135151e-08,6.1403849744227e-08,6.14068270429048e-08,6.14068280794939e-08
0.530612244897959,1.94384717748029e-05,5.15338649945732e-08,6.3707815492248e-08,6.37118388218855e-08,6.3711840552008e-08
0.551020408163265,2.24742485767983e-05,5.08764754138743e-08,6.60073200712424e-08,6.60126974485208e-08,6.60126999812671e-08
0.571428571428571,2.58499980510463e-05,4.96403387071283e-08,6.83022876079077e-08,6.83094023123151e-08,6.83094053855213e-08
0.591836734693878,2.95897769377879e-05,4.77398888015198e-08,7.05926457956423e-08,7.06019692813001e-08,7.06019728570831e-08
0.612244897959184,3.37183942317228e-05,4.50804343574489e-08,7.28782922754674e-08,7.28904014450784e-08,7.28904059886912e-08
0.63265306122449,3.82614020071949e-05,4.15575675326844e-08,7.51591078799346e-08,7.51747047564154e-08,7.51747103823689e-08
0.653061224489796,4.32450859955665e-05,3.70565556105835e-08,7.74349629593546e-08,7.74548950004102e-08,7.74549020340066e-08
0.673469387755102,4.86964559441422e-05,3.14516873457409e-08,7.97056925548731e-08,7.97309769125633e-08,7.97309865105523e-08
0.693877551020408,5.46432356996455e-05,2.46056341571732e-08,8.1971104792579e-08,8.20029571001019e-08,8.20029694937445e-08
0.714285714285714,6.11138530538264e-05,1.63687999124901e-08,8.42309883676868e-08,8.42708522133747e-08,8.42708676939641e-08
0.73469387755102,6.81374293938386e-05,6.5786190500429e-09,8.64850822156976e-08,8.65346643186651e-08,8.65346841645661e-08
0.755102040816326,7.57437690710486e-05,4.94110317777181e-09,8.87331027910916e-08,8.87944106654622e-08,8.87944362840593e-08
0.775510204081633,8.39633486084949e-05,1.83809216636515e-08,9.0974709442788e-08,9.10500945020689e-08,9.10501276604206e-08
0.795918367346939,9.28273056367373e-05,3.39464366982618e-08,9.32095278443798e-08,9.3301733501904e-08,9.33017760129822e-08
0.816326530612245,0.000102367427677201,5.18590478942197e-08,9.54371173675209e-08,9.55493310490029e-08,9.55493853091071e-08
0.836734693877551,0.000112616140667642,7.23566623251444e-08,9.76569951026398e-08,9.77929056568434e-08,9.77929740456693e-08
0.857142857142857,0.000123606497343778,9.56944676947202e-08,9.9868601974177e-08,1.00032464214608e-07,1.00032550649124e-07
0.877551020408163,0.000135372165394084,1.22145673997916e-07,1.02071314345211e-07,1.02268018109716e-07,1.02268126603036e-07
0.897959183673469,0.000147947415447102,1.52002285484316e-07,1.04264431879703e-07,1.04499579468459e-07,1.04499714689955e-07
0.918367346938776,0.000161367108886523,1.85575882905271e-07,1.06447165052515e-07,1.06727153485976e-07,1.06727321217883e-07
0.938775510204082,0.000175666685461658,2.23198378992493e-07,1.08618653305375e-07,1.08950765958097e-07,1.08950973290471e-07
0.959183673469388,0.000190882150813553,2.65222864787943e-07,1.1077790677462e-07,1.11170412082455e-07,1.11170667345589e-07
0.979591836734694,0.000207050063730339,3.12024346569994e-07,1.12923858934414e-07,1.1338611769386e-07,1.13386430961404e-07
1,0.000224207523363525,3.640006028073e-07,1.15055307393948e-07,1.15597889444918e-07,1.15598271885569e-07


==> errorarray_Spectral_mean_system=0_D=0.00002.txt <==
0,0.000789664819290997,0.000790575362035648,0.000790575180034936,0.000790575633764005,0.000790575633403741
10.2040816326531,0.00201873116935923,0.00205575590189094,0.00205558296392084,0.0020554969402142,0.00205549683680188
20.4081632653061,0.00284793092011869,0.00302590063128567,0.00302354788698999,0.00302271942085377,0.00302271208015792
30.6122448979592,0.0031493881811865,0.00366713429188373,0.00365111524295551,0.00364732088315102,0.00364718786612232
40.8163265306122,0.00324266676776832,0.004495977030684,0.00441559490779356,0.00440149278203316,0.00440027254692953
51.0204081632653,0.00329563310150819,0.0060879581102892,0.00575497359265473,0.00570306975571882,0.00569563765786997
61.2244897959184,0.00337067455852486,0.00930877959633779,0.00811987172345653,0.0079365520027539,0.0079030414387327
71.4285714285714,0.00349301269342505,0.0157719500724284,0.0120218217952264,0.0114402620946946,0.0113184504932024
81.6326530612245,0.00366127233124727,0.0285390800403495,0.0181987043863693,0.016492168644105,0.0161065964270935
91.8367346938775,0.00384562215600691,0.0491020382406019,0.0283229884676698,0.0232644244369428,0.0222452633231972
102.040816326531,0.0041266347216313,0.0682441551258495,0.0460305987337508,0.0308404352696232,0.0292941395182319
112.244897959184,0.00477788446498195,0.145675164642206,0.0726420617882755,0.0361850429210736,0.0363977062876236
122.448979591837,0.00596434059717097,0.138673192297894,0.100219849729318,0.0380340304799345,0.0435403144182558
132.65306122449,0.00759794833836843,0.133825294213882,0.155347345311014,0.0365989894523757,0.0514376324828933
142.857142857143,0.00953452502836613,NaN,0.216087674123426,7458.96048946482,0.0576763087597246
153.061224489796,0.011694443647743,NaN,0.250209314378124,NaN,0.0639508639930851
163.265306122449,0.014066436635694,NaN,0.250487705644254,NaN,0.0951651580837578
173.469387755102,0.0166796673707691,NaN,0.255638863230397,NaN,NaN
183.673469387755,0.019575726169255,NaN,0.260677588987358,NaN,NaN
193.877551020408,0.0227871619420352,NaN,0.271596054579344,NaN,NaN
204.081632653061,0.026324056069722,NaN,NaN,NaN,NaN
214.285714285714,0.0301707569998451,NaN,NaN,NaN,NaN
224.489795918367,0.0342942919828598,NaN,NaN,NaN,NaN
234.69387755102,0.0386616200201125,NaN,NaN,NaN,NaN
244.897959183673,0.0432556157667735,NaN,NaN,NaN,NaN
255.102040816327,0.0480736369061094,NaN,NaN,NaN,NaN
265.30612244898,0.0530962015071667,NaN,NaN,NaN,NaN
275.510204081633,0.0582350208243853,NaN,NaN,NaN,NaN
285.714285714286,0.0633002194885422,NaN,NaN,NaN,NaN
295.918367346939,0.06803779354065,NaN,NaN,NaN,NaN
306.122448979592,0.0722557962474375,NaN,NaN,NaN,NaN
316.326530612245,0.0759483772900204,NaN,NaN,NaN,NaN
326.530612244898,0.0792790718510641,NaN,NaN,NaN,NaN
336.734693877551,0.0824679929724398,NaN,NaN,NaN,NaN
346.938775510204,0.0857213526078139,NaN,NaN,NaN,NaN
357.142857142857,0.0892259874064415,NaN,NaN,NaN,NaN
367.34693877551,0.0931557508724008,NaN,NaN,NaN,NaN
377.551020408163,0.0976592270661164,NaN,NaN,NaN,NaN
387.755102040816,0.102841572570029,NaN,NaN,NaN,NaN
397.959183673469,0.108753797266545,NaN,NaN,NaN,NaN
408.163265306122,0.115355327532632,NaN,NaN,NaN,NaN
418.367346938775,0.122421457473103,NaN,NaN,NaN,NaN
428.571428571429,0.129542043840922,NaN,NaN,NaN,NaN
438.775510204082,0.136411710427022,NaN,NaN,NaN,NaN
448.979591836735,0.143198697712399,NaN,NaN,NaN,NaN
459.183673469388,0.150545004197115,NaN,NaN,NaN,NaN
469.387755102041,0.15904562806123,NaN,NaN,NaN,NaN
479.591836734694,0.168439069221286,NaN,NaN,NaN,NaN
489.795918367347,0.177530150122602,NaN,NaN,NaN,NaN
500,0.185248552810748,NaN,NaN,NaN,NaN


==> errorarray_Spectral_mean_system=6_D=0.00000.txt <==
0,2.35741166271343e-11,5.71106573026294e-10,5.71108190325648e-10,5.71108190325648e-10,5.71108190325648e-10
0.0408163265306122,8.35155320038306e-09,1.13159615996299e-09,1.1317242439024e-09,1.1317242439024e-09,1.1317242439024e-09
0.0816326530612245,4.63010172453275e-08,1.68042757780012e-09,1.68190415690477e-09,1.68190415473913e-09,1.68190415473913e-09
0.122448979591837,1.49364356079718e-07,2.21340123987438e-09,2.22170991616397e-09,2.22171020596581e-09,2.22171020596581e-09
0.163265306122449,3.6715525747212e-07,2.71950957306846e-09,2.75120336716869e-09,2.75120489984934e-09,2.75120489984934e-09
0.204081632653061,7.6333325612256e-07,3.17585503213363e-09,3.27044754216427e-09,3.27045390676847e-09,3.27045390676847e-09
0.244897959183673,1.41550703737295e-06,3.54114002850138e-09,3.77950647729151e-09,3.77952767969301e-09,3.77952767969301e-09
0.285714285714286,2.41511672403554e-06,3.74774731613474e-09,4.27843674344882e-09,4.27849841229096e-09,4.27849841229096e-09
0.326530612244898,3.86729541803419e-06,3.69244031453921e-09,4.76728409435617e-09,4.76744188921096e-09,4.76744187422165e-09
0.36734693877551,5.89071033031137e-06,3.22570652006049e-09,5.24606911361747e-09,5.24643524891287e-09,5.24643524891287e-09
0.408163265306122,8.61738386105237e-06,2.13978628718535e-09,5.71477686050737e-09,5.71556096628725e-09,5.71556097322626e-09
0.448979591836735,1.2192495068519e-05,1.55402397235039e-10,6.17333007358387e-09,6.17490110816844e-09,6.17490143407249e-09
0.489795918367347,1.67741619653745e-05,3.09274179224033e-09,6.62156616766856e-09,6.62454284481192e-09,6.62454353164575e-09
0.530612244897959,2.25332051695004e-05,8.0716781105987e-09,7.05919654857441e-09,7.06457400504369e-09,7.06457541134753e-09
0.571428571428571,2.96528934399064e-05,1.53670379732293e-08,7.48576239647536e-09,7.49508586314172e-09,7.49508860187256e-09
0.612244897959184,3.83286716912718e-05,2.57010245612926e-08,7.90057566987831e-09,7.91617293547641e-09,7.91617762552005e-09
0.653061224489796,4.87678721084948e-05,3.99514399665266e-08,8.30264405276366e-09,8.32792907106719e-09,8.32793739555829e-09
0.693877551020408,6.11894090079422e-05,5.91717022457543e-08,8.69058669579292e-09,8.73045130601828e-09,8.73046570774138e-09
0.73469387755102,7.58234581433154e-05,8.46118012358306e-08,9.06253163568025e-09,9.12383945229739e-09,9.12386420906548e-09
0.775510204081633,9.29111211728981e-05,1.17740133947588e-07,9.41598714139763e-09,9.50819283062344e-09,9.50823427566696e-09
0.816326530612245,0.000112704076026557,1.6026614575582e-07,9.74770181753376e-09,9.88361295946416e-09,9.88368024029004e-09
0.857142857142857,0.00013546421394874,2.14163720920919e-07,1.00534960063413e-08,1.02502013159523e-08,1.02503082436191e-08
0.897959183673469,0.000161463264008919,2.81695251088772e-07,1.03280694669235e-08,1.06080599823494e-08,1.06082264128051e-08
0.938775510204082,0.000190982405889569,3.65436312826066e-07,1.05647828272402e-08,1.0957290276939e-08,1.09575440264899e-08
0.979591836734694,0.000224311871782067,4.68300884800887e-07,1.07554069577067e-08,1.12979920838756e-08,1.12983725302682e-08
1.02040816326531,0.000261750538234845,5.93567034040192e-07,1.08898453783525e-08,1.16302629601542e-08,1.16308242324678e-08
1.06122448979592,0.000303605508805613,7.44902994060531e-07,1.09558202599225e-08,1.19541974950161e-08,1.19550135665454e-08
1.10204081632653,0.00035019168838854,9.2639357153825e-07,1.09385221943124e-08,1.2269884961357e-08,1.22710551267071e-08
1.14285714285714,0.000401831350078125,1.14256679692055e-06,1.08202265814182e-08,1.25774093247841e-08,1.25790659943164e-08
1.18367346938776,0.000458853695453818,1.39842075484277e-06,1.05798667804585e-08,1.28768465659335e-08,1.28791637885867e-08
1.22448979591837,0.00052159440915531,1.69945051854292e-06,1.01925661061245e-08,1.31682613340448e-08,1.31714664419245e-08
1.26530612244898,0.000590395208622922,2.05167511116752e-06,9.62912922400969e-09,1.34517073189326e-08,1.34560945850127e-08
1.30612244897959,0.000665603389878878,2.46166442930608e-06,8.8554850654003e-09,1.37272215999859e-08,1.37331677449455e-08
1.3469387755102,0.000747571370209217,2.93656605158431e-06,7.83208368540786e-09,1.39948224757912e-08,1.40028063758023e-08
1.38775510204082,0.000836656228603903,3.48413186182581e-06,6.51324716978635e-09,1.42545057561507e-08,1.42651327060032e-08
1.42857142857143,0.000933219244802707,4.11274442512902e-06,4.84646656285049e-09,1.45062409735967e-08,1.45202689905626e-08
1.46938775510204,0.00103762543777944,4.83144303638188e-06,2.77164857278666e-09,1.47499638420991e-08,1.47683370506658e-08
1.51020408163265,0.00115024310447671,5.64994938748243e-06,2.20310465401574e-10,1.49855731989366e-08,1.50094598752735e-08
1.55102040816327,0.00127144335960103,6.57869278012341e-06,2.88528216291254e-09,1.52129235973282e-08,1.52437604127517e-08
1.59183673469388,0.00140159967725605,7.62883482625469e-06,6.63303115053913e-09,1.54318169468483e-08,1.54713609320367e-08
1.63265306122449,0.00154108743517245,8.81229357267809e-06,1.112197787714e-08,1.5641996062398e-08,1.56923847215354e-08
1.6734693877551,0.00169028346228097,1.01417669937638e-05,1.64633344700048e-08,1.58431345166601e-08,1.59069545461673e-08
1.71428571428571,0.00184956559034274,1.1630755795291e-05,2.27815726453868e-08,1.60348261807494e-08,1.61151926040626e-08
1.75510204081633,0.0020193122103249,1.32935854755995e-05,3.02155718409132e-08,1.6216573901791e-08,1.63172205775939e-08
1.79591836734694,0.00219990183419175,1.51454275926873e-05,3.89198248485417e-08,1.63877775542228e-08,1.65131601492189e-08
1.83673469387755,0.00239171266274643,1.72023201916468e-05,4.90657067417806e-08,1.65477186816213e-08,1.67031312999097e-08
1.87755102040816,0.00259512216013553,1.94811873415843e-05,6.08428010131126e-08,1.66955457486407e-08,1.68872537951357e-08
1.91836734693878,0.00281050663559337,2.19998577440795e-05,7.44602874099852e-08,1.68302584947259e-08,1.7065646870196e-08
1.95918367346939,0.00303824083298526,2.47770823740157e-05,9.0148389315357e-08,1.69506860703663e-08,1.72384272638145e-08
2,0.00327869752865947,2.78325511073808e-05,1.08159881408572e-07,1.7055469082386e-08,1.7405711036266e-08


==> errorarray_Spectral_mean_system=6_D=1.00000.txt <==
0,3.23322306575681e-09,3.82611044131235e-09,3.82611270937812e-09,3.82611270937812e-09,3.82611270937812e-09
0.0408163265306122,1.83739922729089e-09,7.64254781777626e-09,7.64267820588872e-09,7.64267820588872e-09,7.64267820588872e-09
0.0816326530612245,3.65289494174629e-08,1.14482033724676e-08,1.14496842191011e-08,1.14496844164464e-08,1.14496844164464e-08
0.122448979591837,1.36333813400646e-07,1.52388160827934e-08,1.52471313564639e-08,1.52471317608646e-08,1.52471317608646e-08
0.163265306122449,3.50865685122286e-07,1.90033076496253e-08,1.90350101702725e-08,1.90350117016833e-08,1.90350117016833e-08
0.204081632653061,7.43784105895928e-07,2.27187114795737e-08,2.28133150155942e-08,2.28133207521717e-08,2.28133207521717e-08
0.244897959183673,1.3926977589672e-06,2.63436709131743e-08,2.65820490839766e-08,2.65820692606537e-08,2.65820692606537e-08
0.285714285714286,2.38904678008094e-06,2.98104952410582e-08,3.03411959417513e-08,3.03412566752885e-08,3.03412566752885e-08
0.326530612244898,3.83796427935678e-06,3.30158822773846e-08,3.40907355489834e-08,3.40908927325002e-08,3.40908927325002e-08
0.36734693877551,5.85811747236766e-06,3.58102594998574e-08,3.78306280608953e-08,3.7830993715204e-08,3.7830993715204e-08
0.408163265306122,8.58152878233544e-06,3.7985790763184e-08,4.15607826378954e-08,4.15615663045383e-08,4.15615664217722e-08
0.448979591836735,1.2153377275545e-05,3.9263140743623e-08,4.52810621482959e-08,4.52826333086904e-08,4.52826335158191e-08
0.489795918367347,1.67317809833567e-05,3.92769467957475e-08,4.8991239566761e-08,4.89942164172226e-08,4.89942172486375e-08
0.530612244897959,2.24875605473234e-05,3.7560109863136e-08,5.26909576860984e-08,5.26963353368844e-08,5.26963362617143e-08
0.571428571428571,2.96039847534877e-05,3.35269309185152e-08,5.6379690159389e-08,5.63890140316885e-08,5.63890159867578e-08
0.612244897959184,3.82764985375641e-05,2.64551496027677e-08,6.00566907304325e-08,6.00722881704898e-08,6.00722925246397e-08
0.653061224489796,4.87124341194155e-05,1.54668958655635e-08,6.37208994194916e-08,6.37461848443587e-08,6.3746192317177e-08
0.693877551020408,6.11307058516518e-05,4.91312943783974e-10,6.73708700549957e-08,6.74107351654334e-08,6.74107490718865e-08
0.73469387755102,7.57614895210774e-05,2.26695232865565e-08,7.10046730439895e-08,7.10659814163714e-08,7.10660056290161e-08
0.775510204081633,9.28458868313624e-05,5.25361966779318e-08,7.4619752485651e-08,7.47119586146028e-08,7.47119993762419e-08
0.816326530612245,0.000112635575762579,9.18008431737615e-08,7.82127910695095e-08,7.8348702324902e-08,7.83487687639721e-08
0.857142857142857,0.000135392447603975,1.42437401176091e-07,8.17795544766011e-08,8.1976260332258e-08,8.19763659799952e-08
0.897959183673469,0.000161388231481442,2.06708322213738e-07,8.53146816265992e-08,8.55946722941617e-08,8.55948376010669e-08
0.938775510204082,0.000190904107140699,2.8718924493937e-07,8.88114694490625e-08,8.92039768322483e-08,8.92042295375302e-08
0.979591836734694,0.000224230306831473,3.86794199773797e-07,9.22616373822468e-08,9.28042219997314e-08,9.28046013938043e-08
1.02040816326531,0.000261665707172403,5.08801311367675e-07,9.56550292887354e-08,9.6395446116228e-08,9.63960064411864e-08
1.06122448979592,0.000303517411795894,6.56878869396154e-07,9.89793103281429e-08,9.99776861998393e-08,9.99785014648547e-08
1.10204081632653,0.000350100325670191,8.35111731083539e-07,1.02219619209937e-07,1.03550980211871e-07,1.0355214961571e-07
1.14285714285714,0.00040173672197726,1.04802798360192e-06,1.05358174033966e-07,1.07115354383187e-07,1.07117010524619e-07
1.18367346938776,0.000458755802373483,1.30062575244735e-06,1.08373865728876e-07,1.10670842179217e-07,1.10673159384805e-07
1.22448979591837,0.000521493251589227,1.59840015883097e-06,1.11241768228239e-07,1.14217459284476e-07,1.14220664545725e-07
1.26530612244898,0.000590290787157423,1.9473702696722e-06,1.13932641305155e-07,1.17755214339729e-07,1.17759601445651e-07
1.30612244897959,0.000665495705192491,2.35410601924308e-06,1.1641237482552e-07,1.21284105735898e-07,1.21290051641472e-07
1.3469387755102,0.000747460423070979,2.82575501404027e-06,1.18641391942376e-07,1.24804124007789e-07,1.24812107557483e-07
1.38775510204082,0.000836542019876501,3.37006916551354e-06,1.20573989105476e-07,1.28315239185027e-07,1.28325865507636e-07
1.42857142857143,0.000933101775420345,3.99543103431195e-06,1.22157665877345e-07,1.31817428155099e-07,1.31831455708467e-07
1.46938775510204,0.00103750470874691,4.71087990680316e-06,1.23332352176414e-07,1.35310648366109e-07,1.35329020885912e-07
1.51020408163265,0.00115011911684367,5.52613743198312e-06,1.24029639390434e-07,1.38794868205944e-07,1.38818754017541e-07
1.55102040816327,0.00127131611442445,6.45163282639931e-06,1.2417195185819e-07,1.42270086718666e-07,1.42300922257106e-07
1.59183673469388,0.0014014691755429,7.49852755397623e-06,1.2367170165608e-07,1.4573638372896e-07,1.4577592659047e-07
1.63265306122449,0.00154095367779784,8.67873942492281e-06,1.22430456021244e-07,1.4919401794301e-07,1.49244404620839e-07
1.6734693877551,0.00169014644984288,1.00049660294093e-05,1.20338241910578e-07,1.52643650945404e-07,1.52707466939926e-07
1.71428571428571,0.00184942532297702,1.14907075039456e-05,1.17273130992683e-07,1.56086747458467e-07,1.5616710600506e-07
1.75510204081633,0.00201916868740478,1.31502884811408e-05,1.1310173924747e-07,1.59526481375875e-07,1.59627110772981e-07
1.79591836734694,0.00219975505388527,1.49988792261285e-05,1.07681932203547e-07,1.62969595984475e-07,1.63094937932321e-07
1.83673469387755,0.00239156262135992,1.70525158709375e-05,1.00871358302644e-07,1.66430334078058e-07,1.66585650051156e-07
1.87755102040816,0.00259496885113738,1.93281196754277e-05,9.25518438364529e-08,1.69938800139501e-07,1.70130269091883e-07
1.91836734693878,0.0028103500481519,2.18435152320285e-05,8.2699487845409e-08,1.73558774592201e-07,1.73793564976482e-07
1.95918367346939,0.00303808094981827,2.46174475851104e-05,7.15953258221799e-08,1.77425580103094e-07,1.77711818322185e-07
2,0.00327853432283046,2.76695981388814e-05,6.04856152360404e-08,1.81826152504038e-07,1.82172619831682e-07


==> errorarray_Spectral_mean_system=7_D=0.00000.txt <==
0,2.46994646597092e-07,3.34526890080047e-10,6.27106824710911e-11,5.90337189449421e-11,5.90322595740815e-11
0.0204081632653061,2.03485365423873e-06,5.42955869573364e-09,2.48479933539758e-10,1.24552629416103e-10,1.24359482973412e-10
0.0408163265306122,7.21266579723027e-06,3.01305995070429e-08,1.25091823047886e-09,2.06509579205028e-10,2.03066411707711e-10
0.0612244897959184,1.82606922364122e-05,1.07720977208519e-07,5.35508427542119e-09,3.30842872686429e-10,3.03687522256756e-10
0.0816326530612245,3.86290796024604e-05,3.03631392052955e-07,1.84204982366261e-08,5.78244618037098e-10,4.40276923591879e-10
0.102040816326531,7.31220239793904e-05,7.37335480969611e-07,5.35445793776648e-08,1.17650796990787e-09,6.4423138572878e-10
0.122448979591837,0.000128375915837819,1.6170377523018e-06,1.37600010205638e-07,2.70520162373323e-09,9.9555217336934e-10
0.142857142857143,0.000213496830176949,3.29510036387523e-06,3.22724428756111e-07,6.54754605538979e-09,1.70058081302434e-09
0.163265306122449,0.000340944999590354,6.35750613071247e-06,7.06419271632174e-07,1.58571231125808e-08,3.27710594417352e-09
0.183673469387755,0.000527790325319742,1.17698134824872e-05,1.46676675645422e-06,3.75809329251124e-08,6.98330373030117e-09
0.204081632653061,0.00079752464412466,2.11182882487284e-05,2.92454845279759e-06,8.66803978977039e-08,1.57984954567034e-08
0.224489795918367,0.00118272056455981,3.70143974842148e-05,5.65405635434186e-06,1.94975545353459e-07,3.66556812895139e-08
0.244897959183673,0.00172900388116457,6.37859529213722e-05,1.06839306169677e-05,4.29869713934427e-07,8.55413081826903e-08
0.26530612244898,0.00250111491228489,0.000108684380121322,1.98688105497537e-05,9.34673148723869e-07,1.9928287087566e-07
0.285714285714286,0.00359238775624374,0.000184049750403228,3.65953583214138e-05,2.01754564790302e-06,4.63348412202106e-07
0.306122448979592,0.00514000977453928,0.000311317278188837,6.71678980043751e-05,4.35399110611554e-06,1.07933682995056e-06
0.326530612244898,0.00735044313972586,0.000528716655395854,0.000123639592601479,9.46702906844045e-06,2.53537823214566e-06
0.346938775510204,0.0105435614728913,0.000906762009543677,0.000229893619303751,2.09264648848676e-05,6.05916521830378e-06
0.36734693877551,0.0152332713277444,0.00158123097177915,0.000435551203901803,4.75499709384979e-05,1.49067553800429e-05
0.387755102040816,0.0222845559186641,0.00282859188050785,0.000850443897651462,0.000112718864069722,3.83729613139117e-05
0.408163265306122,0.033246440424553,0.00525546127577287,0.00173963590214787,0.000284814858259559,0.00010588768822286
0.428571428571429,0.0511468781547194,0.0103400262244966,0.00382691063763586,0.000794193200321916,0.000325942239552885
0.448979591836735,0.0827712189503734,0.0223095807646491,0.00950374357927063,0.00260852867526624,0.0012079208405323
0.469387755102041,0.147830978507313,0.0573333929647705,0.029938427009491,0.0118299534445049,0.00652195469999166
0.489795918367347,0.45283411138801,0.353102990347664,0.302647387026815,0.253955191577725,0.22662344278845
0.510204081632653,NaN,NaN,NaN,NaN,NaN
0.530612244897959,NaN,NaN,NaN,NaN,NaN
0.551020408163265,NaN,NaN,NaN,NaN,NaN
0.571428571428571,NaN,NaN,NaN,NaN,NaN
0.591836734693878,NaN,NaN,NaN,NaN,NaN
0.612244897959184,NaN,NaN,NaN,NaN,NaN
0.63265306122449,NaN,NaN,NaN,NaN,NaN
0.653061224489796,NaN,NaN,NaN,NaN,NaN
0.673469387755102,NaN,NaN,NaN,NaN,NaN
0.693877551020408,NaN,NaN,NaN,NaN,NaN
0.714285714285714,NaN,NaN,NaN,NaN,NaN
0.73469387755102,NaN,NaN,NaN,NaN,NaN
0.755102040816326,NaN,NaN,NaN,NaN,NaN
0.775510204081633,NaN,NaN,NaN,NaN,NaN
0.795918367346939,NaN,NaN,NaN,NaN,NaN
0.816326530612245,NaN,NaN,NaN,NaN,NaN
0.836734693877551,NaN,NaN,NaN,NaN,NaN
0.857142857142857,NaN,NaN,NaN,NaN,NaN
0.877551020408163,NaN,NaN,NaN,NaN,NaN
0.897959183673469,NaN,NaN,NaN,NaN,NaN
0.918367346938776,NaN,NaN,NaN,NaN,NaN
0.938775510204082,NaN,NaN,NaN,NaN,NaN
0.959183673469388,NaN,NaN,NaN,NaN,NaN
0.979591836734694,NaN,NaN,NaN,NaN,NaN
1,NaN,NaN,NaN,NaN,NaN


==> errorarray_Spectral_mean_system=7_D=1.00000.txt <==
0,1.04836690072192e-06,6.33290858097098e-08,6.37914335046332e-08,6.37913569388129e-08,6.37913733214951e-08
0.0408163265306122,6.73542542613739e-06,7.95921114370055e-08,8.61757473693305e-08,8.64584525361144e-08,8.64593562817107e-08
0.0816326530612245,2.15873431659454e-05,9.14311818956927e-08,1.15468050380956e-07,1.17411247980439e-07,1.17418868996607e-07
0.122448979591837,5.18068995416988e-05,1.19641541913997e-07,1.62589954794708e-07,1.68506625437699e-07,1.68536125233992e-07
0.163265306122449,0.000105534682360799,1.86106465833497e-07,2.2861715936606e-07,2.41498509287323e-07,2.41579067146332e-07
0.204081632653061,0.000190721198613334,3.15804991351851e-07,3.10936312775557e-07,3.34495630479367e-07,3.34676956466016e-07
0.244897959183673,0.000308573551393131,5.36364119455649e-07,3.9879718517856e-07,4.3700040320439e-07,4.37354222247458e-07
0.285714285714286,0.000447255563602566,8.6061909932657e-07,4.73749950353498e-07,5.29727926094868e-07,5.3033656549292e-07
0.326530612244898,0.000587845632521163,1.27390241398208e-06,5.21609514710974e-07,5.97111957230897e-07,5.9805217638934e-07
0.36734693877551,0.00071847581538135,1.75193972234741e-06,5.41614445956604e-07,6.37791024563115e-07,6.39131838477062e-07
0.408163265306122,0.000837936789809154,2.28115615763324e-06,5.41136109467083e-07,6.59603554592742e-07,6.61416459546194e-07
0.448979591836735,0.000949789119808142,2.85959968198566e-06,5.27426748870856e-07,6.70711811310157e-07,6.73079791620363e-07
0.489795918367347,0.00105770750571172,3.49042546014539e-06,5.04868692531689e-07,6.76384671269314e-07,6.79405952477145e-07
0.530612244897959,0.00116417891663489,4.17780764988767e-06,4.75509912741001e-07,6.79415311281509e-07,6.83204241145364e-07
0.571428571428571,0.00127064574873605,4.92560483617557e-06,4.40067736203646e-07,6.81151692603891e-07,6.85838870609993e-07
0.612244897959184,0.00137789005657745,5.73719284557208e-06,3.98594775590266e-07,6.82210308683575e-07,6.87942788368247e-07
0.653061224489796,0.00148632457764561,6.61560347353292e-06,3.50826548755625e-07,6.82859547653085e-07,6.89801299673286e-07
0.693877551020408,0.0015961672326282,7.56368203054114e-06,2.96346319941588e-07,6.83206637321012e-07,6.91539259551774e-07
0.73469387755102,0.0017075366128543,8.58420070360824e-06,2.34659738536725e-07,6.83285014191448e-07,6.93208633214885e-07
0.775510204081633,0.00182050193190104,9.67992923922538e-06,1.65228195646418e-07,6.83094290420479e-07,6.94828607681201e-07
0.816326530612245,0.00193510846995681,1.08536763689436e-05,8.74885656434641e-08,6.82618273724864e-07,6.96403728091646e-07
0.857142857142857,0.00205139028839718,1.21083135607117e-05,2.73705944977022e-09,6.81832975852181e-07,6.97931997893679e-07
0.897959183673469,0.00216937647652363,1.34467887924729e-05,9.54859746412925e-08,6.80710090376473e-07,6.99408442306222e-07
0.938775510204082,0.00228909416611079,1.48721349464511e-05,2.01880917236391e-07,6.79218439903747e-07,7.00826634088381e-07
0.979591836734694,0.00241056995476381,1.63874754143464e-05,3.19155925911674e-07,6.77324520576803e-07,7.02179315766042e-07
1.02040816326531,0.00253383055841223,1.79960283198122e-05,4.48002453691209e-07,6.74992652078191e-07,7.03458627545881e-07
1.06122448979592,0.00265890309770006,1.9701110095806e-05,5.89147032978999e-07,6.72184956158517e-07,7.0465616669073e-07
1.10204081632653,0.00278581521524681,2.15061388038477e-05,7.43345894065933e-07,6.68861260945003e-07,7.05762975042428e-07
1.14285714285714,0.00291459511807041,2.34146373802975e-05,9.11385120675776e-07,6.6497897870275e-07,7.06769503616757e-07
1.18367346938776,0.00304527158933751,2.54302369170097e-05,1.09408152688055e-06,6.60492967585821e-07,7.07665563144539e-07
1.22448979591837,0.00317787398945188,2.75566800142253e-05,1.29228371057212e-06,6.55355385809508e-07,7.08440275728325e-07
1.26530612244898,0.00331243225507999,2.97978242360185e-05,1.50687319303138e-06,6.49515542035695e-07,7.09082021671522e-07
1.30612244897959,0.00344897689944761,3.21576456770721e-05,1.73876560926062e-06,6.42919740201337e-07,7.095783909066e-07
1.3469387755102,0.00358753901492488,3.4640242652271e-05,1.98891194827361e-06,6.35511117893086e-07,7.0991612654821e-07
1.38775510204082,0.00372815027794455,3.72498395078217e-05,2.25829984099623e-06,6.27229479002836e-07,7.10081073729069e-07
1.42857142857143,0.00387084295597189,3.99907905686716e-05,2.54795489650577e-06,6.1801111859996e-07,7.10058122596291e-07
1.46938775510204,0.00401564991616492,4.28675842147136e-05,2.85894208713271e-06,6.07788640543199e-07,7.09831150695002e-07
1.51020408163265,0.00416260463539707,4.58848470979951e-05,3.19236718779519e-06,5.96490764995795e-07,7.09382961831237e-07
1.55102040816327,0.00431174121137406,4.90473485042152e-05,3.54937826715912e-06,5.84042129663403e-07,7.08695222923563e-07
1.59183673469388,0.00446309437464015,5.23600048606016e-05,3.93116723642699e-06,5.70363078581058e-07,7.07748396886207e-07
1.63265306122449,0.00461669950132782,5.58278843997625e-05,4.33897145933275e-06,5.55369441740818e-07,7.06521671193509e-07
1.6734693877551,0.00477259262653823,5.94562119801039e-05,4.77407541883864e-06,5.38972303482151e-07,7.04992885183907e-07
1.71428571428571,0.00493081045828427,6.32503740739891e-05,5.23781245126214e-06,5.21077759901866e-07,7.03138450253494e-07
1.75510204081633,0.00509139039194539,6.72159239249958e-05,5.73156654683823e-06,5.0158666271584e-07,7.00933268434087e-07
1.79591836734694,0.00525437052519887,7.1358586881841e-05,6.25677421700798e-06,4.80394353047394e-07,6.98350645361112e-07
1.83673469387755,0.00541978967341618,7.56842659180919e-05,6.81492643743855e-06,4.57390379501219e-07,6.95362197602117e-07
1.87755102040816,0.00558768738550878,8.01990473428788e-05,7.40757066469507e-06,4.32458201599926e-07,6.91937755719099e-07
1.91836734693878,0.00575810396022242,8.49092067058641e-05,8.03631292966199e-06,4.05474882309612e-07,6.8804526308279e-07
1.95918367346939,0.00593108046288663,8.98212149139144e-05,8.7028200171276e-06,3.76310760537724e-07,6.8365066697249e-07
2,0.00610665874261755,9.49417445563593e-05,9.40882172591459e-06,3.44829107957724e-07,6.78717804292259e-07


==> errorarray_Spectral_mean_system=8_D=0.00000.txt <==
0,3.85705789605117e-06,1.41928567656693e-08,1.76959009441197e-09,1.09084964579183e-09,1.09405650103395e-09
0.0408163265306122,2.38922692869956e-05,1.6274300768215e-07,1.55170107147922e-08,1.50843155059412e-09,1.62584825126838e-09
0.0816326530612245,6.39456661178221e-05,5.7840114405895e-07,7.28697307419333e-08,1.12952763720286e-09,1.94644390325226e-09
0.122448979591837,0.000122551300252616,1.31892172712933e-06,2.10177469389999e-07,5.82692518915689e-10,2.35828887398903e-09
0.163265306122449,0.000196691354086037,2.38450295834493e-06,4.56767041978853e-07,4.21626430008843e-09,3.18223693305093e-09
0.204081632653061,0.000283184926320165,3.74543452898957e-06,8.31519052724704e-07,1.03050105263292e-08,4.74484262079159e-09
0.244897959183673,0.000379170073906476,5.36031938452228e-06,1.34366212017113e-06,1.91887828831105e-08,7.34825542995604e-09
0.285714285714286,0.000482231736311924,7.18592533506056e-06,1.99491887182632e-06,3.10438851993328e-08,1.12485870870548e-08
0.326530612244898,0.00059039471748356,9.18187550242348e-06,2.78172359440356e-06,4.59080614423352e-08,1.66460112607783e-08
0.36734693877551,0.000702070669315987,1.13125135008236e-05,3.69707109354268e-06,6.37160135673628e-08,2.36835368038307e-08
0.408163265306122,0.000815994984935618,1.35473297522392e-05,4.73191679813489e-06,8.43319262000344e-08,3.24512610696665e-08
0.448979591836735,0.000931167367713755,1.58607103584052e-05,5.87617886793069e-06,1.07575747134397e-07,4.29934256938753e-08
0.489795918367347,0.00104680054905602,1.82314082425039e-05,7.11942637668964e-06,1.33242984984438e-07,5.53164026513788e-08
0.530612244897959,0.00116227781800827,2.06419377111928e-05,8.45133413882996e-06,1.61118923945906e-07,6.93964902520385e-08
0.571428571428571,0.0012771185812714,2.30779877404569e-05,9.86197016837618e-06,1.90988420002349e-07,8.51869511358805e-08
0.612244897959184,0.00139095074007209,2.5527894262603e-05,1.13419660749131e-05,2.22642372233404e-07,1.02624066169726e-07
0.653061224489796,0.00150348865451969,2.7982183980808e-05,1.28826072828159e-05,2.55881774902043e-07,1.21632172892603e-07
0.693877551020408,0.00161451560397438,3.04331889380925e-05,1.44758694833673e-05,2.90520052861232e-07,1.42127759259103e-07
0.73469387755102,0.00172386983003122,3.28747252995116e-05,1.61144199103278e-05,3.26384214398971e-07,1.64022726750998e-07
0.775510204081633,0.00183143342068616,3.53018278384831e-05,1.77915963780639e-05,3.633152032213e-07,1.87226956519221e-07
0.816326530612245,0.00193712344363107,3.77105315142325e-05,1.95013729645232e-05,4.01167737060488e-07,2.11650304344634e-07
0.857142857142857,0.00204088486009689,4.00976922487119e-05,2.12383183759939e-05,4.39809826348263e-07,2.37204141150128e-07
0.897959183673469,0.0021426848499756,4.24608400231583e-05,2.29975510292399e-05,4.79122119787183e-07,2.63802542215841e-07
0.938775510204082,0.00224250825768801,4.47980584733556e-05,2.47746934946469e-05,5.18997175407611e-07,2.91363210677523e-07
0.979591836734694,0.00234035393017443,4.71078861473838e-05,2.65658279875221e-05,5.59338728879836e-07,3.1980821336468e-07
1.02040816326531,0.00243623176686775,4.93892354406759e-05,2.83674539365266e-05,6.0006100493447e-07,3.49064589613167e-07
1.06122448979592,0.00253016033942724,5.16413259609374e-05,3.01764482043856e-05,6.4108811469293e-07,3.79064885002378e-07
1.10204081632653,0.00262216496866775,5.38636296667743e-05,3.19900282458023e-05,6.82353553012801e-07,4.09747660390976e-07
1.14285714285714,0.0027122761693389,5.60558256369244e-05,3.38057182812351e-05,7.23799825031595e-07,4.41058001594221e-07
1.18367346938776,0.0028005283916487,5.82177627154893e-05,3.56213184428161e-05,7.65378206035728e-07,4.72948071914386e-07
1.22448979591837,0.00288695900274619,6.03494286202847e-05,3.74348767660551e-05,8.07048649738648e-07,5.05377722610005e-07
1.26530612244898,0.00297160746270757,6.24509243569646e-05,3.92446638610824e-05,8.48779849285737e-07,5.3831518920696e-07
1.30612244897959,0.00305451465850251,6.4522443003239e-05,4.10491500678644e-05,8.90549456467222e-07,5.71737880210022e-07
1.3469387755102,0.00313572236653589,6.65642520952512e-05,4.28469848950757e-05,9.32344460885982e-07,6.05633277107711e-07
1.38775510204082,0.00321527282000097,6.8576678992932e-05,4.4636978544061e-05,9.74161731827994e-07,6.39999943491298e-07
1.42857142857143,0.00329320836180651,7.05600987119417e-05,4.64180853222709e-05,1.01600872215977e-06,6.74848647198961e-07
1.46938775510204,0.00336957116745227,7.25149238026564e-05,4.81893887684309e-05,1.05790432784609e-06,7.10203591642929e-07
1.51020408163265,0.00344440302513536,7.44415959318437e-05,4.99500883177559e-05,1.09987989861709e-06,7.46103739785089e-07
1.55102040816327,0.00351774516271094,7.63405788811257e-05,5.16994873516953e-05,1.14198038970344e-06,7.82604217188201e-07
1.59183673469388,0.00358963811302524,7.82123527300575e-05,5.3436982492374e-05,1.18426564132672e-06,8.19777763328018e-07
1.63265306122449,0.00366012161067239,8.00574090271359e-05,5.51620540126071e-05,1.22681176294627e-06,8.57716201203911e-07
1.6734693877551,0.00372923451447096,8.18762467898187e-05,5.68742572432445e-05,1.2697126005537e-06,8.96531877592461e-07
1.71428571428571,0.00379701475097326,8.36693691981549e-05,5.8573214876334e-05,1.31308125166372e-06,9.3635902596216e-07
1.75510204081633,0.00386349927514729,8.54372808721154e-05,6.0258610067659e-05,1.35705159002042e-06,9.77354990731602e-07
1.79591836734694,0.00392872404505212,8.71804856377249e-05,6.19301802569987e-05,1.40177975151769e-06,1.01970124923458e-06
1.83673469387755,0.00399272400787987,8.88994847070672e-05,6.35877116290611e-05,1.44744552590875e-06,1.06360415882297e-06
1.87755102040816,0.00405553309519978,9.05947752039566e-05,6.52310341480009e-05,1.4942535894383e-06,1.10929536672964e-06
1.91836734693878,0.00411718422561075,9.2266848982636e-05,6.68600171071069e-05,1.54243451263963e-06,1.15703181080619e-06
1.95918367346939,0.00417770931332452,9.39161916930235e-05,6.84745651378242e-05,1.59224546624824e-06,1.20709526466748e-06
2,0.00423713928145245,9.55432820541815e-05,7.00746146330794e-05,1.64397055683208e-06,1.25979138373101e-06


==> errorarray_Spectral_mean_system=8_D=1.00000.txt <==
0,1.12332106182406e-06,1.00211429432264e-07,1.02170926345231e-07,1.02118127110928e-07,1.02118285849349e-07
0.0408163265306122,2.94245757653589e-06,7.48941623544746e-08,8.44866941106565e-08,8.41407251705107e-08,8.41421100616556e-08
0.0816326530612245,4.1635861418315e-06,6.95704814285069e-08,8.55996403269167e-08,8.49585489357132e-08,8.49613934666851e-08
0.122448979591837,4.8080781452509e-06,6.75081515981295e-08,8.71159821920966e-08,8.62961769815066e-08,8.62999761388862e-08
0.163265306122449,5.12000284333574e-06,6.66110906487532e-08,8.79729716367725e-08,8.70618249187259e-08,8.70661290000695e-08
0.204081632653061,5.26567318751255e-06,6.62118208852976e-08,8.83952179497968e-08,8.74404179095682e-08,8.74449672550638e-08
0.244897959183673,5.33265305423907e-06,6.60322871102045e-08,8.85936687439382e-08,8.76185919780727e-08,8.76232557451328e-08
0.285714285714286,5.36323827815511e-06,6.59511448445695e-08,8.86851536434055e-08,8.77007759877803e-08,8.77054922562969e-08
0.326530612244898,5.37716106268499e-06,6.5914381518438e-08,8.87269755666875e-08,8.77383554961841e-08,8.77430958327397e-08
0.36734693877551,5.38348996952416e-06,6.58977062436678e-08,8.8746023043676e-08,8.77554728145999e-08,8.77602243352777e-08
0.408163265306122,5.38636507649212e-06,6.58901385995725e-08,8.87546838888989e-08,8.77632565256816e-08,8.77680129320628e-08
0.448979591836735,5.38767080729216e-06,6.58867039220155e-08,8.87586195030578e-08,8.7766793528083e-08,8.77715520438512e-08
0.489795918367347,5.38826372765185e-06,6.58851449978859e-08,8.87604073168659e-08,8.77684004541656e-08,8.77731595956002e-08
0.530612244897959,5.38853295136167e-06,6.58844373222831e-08,8.87612194580596e-08,8.77691306296366e-08,8.7773890102797e-08
0.571428571428571,5.38865519295081e-06,6.58841167257735e-08,8.87615885045441e-08,8.77694624471494e-08,8.77742220437696e-08
0.612244897959184,5.38871069651022e-06,6.5883971844659e-08,8.87617564964658e-08,8.77696136985284e-08,8.77743735518725e-08
0.653061224489796,5.38873589767479e-06,6.58839062562643e-08,8.87618332361977e-08,8.77696828053891e-08,8.77744423080721e-08
0.693877551020408,5.38874734064859e-06,6.58838770191029e-08,8.87618686026852e-08,8.77697145877444e-08,8.77744742409246e-08
0.73469387755102,5.38875253654742e-06,6.58838645296713e-08,8.8761884909498e-08,8.77697296187166e-08,8.77744893335089e-08
0.775510204081633,5.38875489612537e-06,6.58838593502917e-08,8.87618929010702e-08,8.77697369053434e-08,8.77744967393189e-08
0.816326530612245,5.38875596813355e-06,6.58838575773387e-08,8.87618968090529e-08,8.77697406133837e-08,8.77745007819254e-08
0.857142857142857,5.38875645500577e-06,6.58838570594236e-08,8.87618991879815e-08,8.77697428322904e-08,8.77745029828786e-08
0.897959183673469,5.38875667646571e-06,6.58838568224162e-08,8.87619005619633e-08,8.7769744259186e-08,8.77745044219109e-08
0.938775510204082,5.38875677766324e-06,6.58838573150997e-08,8.87619014186719e-08,8.77697449846529e-08,8.77745053565348e-08
0.979591836734694,5.38875682443322e-06,6.5883858300226e-08,8.87619024897473e-08,8.77697460221006e-08,8.77745066927427e-08
1.02040816326531,5.38875684592387e-06,6.58838591236225e-08,8.87619034466317e-08,8.77697470130312e-08,8.77745075574025e-08
1.06122448979592,5.3887568560144e-06,6.58838600745038e-08,8.87619043220034e-08,8.77697479754192e-08,8.77745085561795e-08
1.10204081632653,5.38875686115007e-06,6.58838604866869e-08,8.87619049847523e-08,8.77697485279801e-08,8.77745092347249e-08
1.14285714285714,5.38875686417125e-06,6.58838612548758e-08,8.87619058356424e-08,8.77697493736702e-08,8.77745101408497e-08
1.18367346938776,5.38875686556006e-06,6.58838620116601e-08,8.8761906417754e-08,8.77697499733775e-08,8.77745106628146e-08
1.22448979591837,5.38875686705341e-06,6.58838626840337e-08,8.876190707237e-08,8.77697508369926e-08,8.77745114222474e-08
1.26530612244898,5.38875686795916e-06,6.58838633260778e-08,8.87619075238009e-08,8.77697513846225e-08,8.77745120355819e-08
1.30612244897959,5.38875686868294e-06,6.58838637615728e-08,8.87619075968666e-08,8.77697517168985e-08,8.7774512453984e-08
1.3469387755102,5.3887568689034e-06,6.58838639150658e-08,8.87619074798754e-08,8.77697518622702e-08,8.77745125444087e-08
1.38775510204082,5.38875686913585e-06,6.58838643837555e-08,8.87619075080726e-08,8.7769752298962e-08,8.77745127661537e-08
1.42857142857143,5.38875686879705e-06,6.58838639088032e-08,8.87619067089636e-08,8.77697518506166e-08,8.77745122720754e-08
1.46938775510204,5.38875686848705e-06,6.58838634782456e-08,8.87619055649548e-08,8.77697513457356e-08,8.77745117203162e-08
1.51020408163265,5.38875686545019e-06,6.58838602219109e-08,8.87619011185055e-08,8.77697476543791e-08,8.77745080639572e-08
1.55102040816327,5.3887568614891e-06,6.58838559058675e-08,8.87618949352434e-08,8.77697430997746e-08,8.77745032061991e-08
1.59183673469388,5.38875685589881e-06,6.58838499733898e-08,8.87618862876656e-08,8.77697367391095e-08,8.7774496376432e-08
1.63265306122449,5.38875684802452e-06,6.58838416278202e-08,8.87618738571337e-08,8.77697276327587e-08,8.77744868507886e-08
1.6734693877551,5.38875683644017e-06,6.58838294764677e-08,8.87618555017465e-08,8.77697140025234e-08,8.77744727606207e-08
1.71428571428571,5.3887568188349e-06,6.58838112792374e-08,8.87618284033968e-08,8.77696937388449e-08,8.77744517001339e-08
1.75510204081633,5.3887567921449e-06,6.58837835691998e-08,8.87617876954527e-08,8.776966307679e-08,8.77744198684915e-08
1.79591836734694,5.38875675211152e-06,6.58837421877041e-08,8.87617268794558e-08,8.7769617270197e-08,8.77743725534913e-08
1.83673469387755,5.38875669234435e-06,6.58836808638023e-08,8.8761636838852e-08,8.77695491593943e-08,8.77743022118615e-08
1.87755102040816,5.38875660297625e-06,6.58835901979836e-08,8.8761504437957e-08,8.77694484464355e-08,8.77741981840887e-08
1.91836734693878,5.38875647002156e-06,6.58834573360942e-08,8.87613104250504e-08,8.77693006139139e-08,8.7774045499925e-08
1.95918367346939,5.38875627245723e-06,6.58832642404173e-08,8.87610291514384e-08,8.77690848078565e-08,8.77738229056167e-08
2,5.38875597886701e-06,6.58829868654333e-08,8.87606264953576e-08,8.7768773002103e-08,8.77735014041847e-08


==> errorarray_Spectral_variance_system=6_D=0.00000.txt <==
0,6.22930483339878e-05,7.84972214132278e-08,7.75606945286925e-08,7.75606880742755e-08,7.75606880742755e-08
0.0408163265306122,0.000248915738950963,9.11548648340921e-08,7.60467229214032e-08,7.60462771191014e-08,7.60462771097194e-08
0.0816326530612245,0.000559840152240385,1.5102800838579e-07,7.45486091371565e-08,7.45435007762114e-08,7.45435006297251e-08
0.122448979591837,0.000994895207905393,3.1469530314362e-07,7.30903560170781e-08,7.30616396917042e-08,7.30616376238259e-08
0.163265306122449,0.0015538416808004,6.61210602820977e-07,7.17064541631695e-08,7.1596956368705e-08,7.15969440413356e-08
0.204081632653061,0.0022363725210859,1.29198073484364e-06,7.04762477703829e-08,7.0149524821008e-08,7.01494717455241e-08
0.244897959183673,0.00304211323986779,2.33058417130219e-06,6.95432034017904e-08,6.87200790816151e-08,6.87198971037829e-08
0.285714285714286,0.00397062238090375,3.92255253533793e-06,6.9140488582703e-08,6.73083708699976e-08,6.73078416649355e-08
0.326530612244898,0.00502139207900263,6.23511722800193e-06,6.96244694014877e-08,6.59147587858066e-08,6.59134027746591e-08
0.36734693877551,0.00619384869814854,9.45691611630024e-06,7.15103089181962e-08,6.45393370693804e-08,6.45361909617653e-08
0.408163265306122,0.0074873535524803,1.3797665644549e-05,7.55141262377049e-08,6.31832102064675e-08,6.31764759374194e-08
0.448979591836735,0.0089012037040184,1.94877947079831e-05,8.25970781063141e-08,6.18474393909952e-08,6.18339557534707e-08
0.489795918367347,0.0104346328397935,2.67780457038186e-05,9.40156741515109e-08,6.05341538833219e-08,6.05086219035955e-08
0.530612244897959,0.0120868122230216,3.59390403720759e-05,1.11374741040146e-07,5.92464346406505e-08,5.92003383416071e-08
0.571428571428571,0.0138568517181366,4.72608134720279e-05,1.36684797871506e-07,5.79889485135126e-08,5.79090739312185e-08
0.612244897959184,0.0157438008863814,6.10523144515868e-05,1.72422611315653e-07,5.67683265958097e-08,5.66347863914655e-08
0.653061224489796,0.0177466501499275,7.7640878725909e-05,2.21595091035788e-07,5.55936762425963e-08,5.53773288511406e-08
0.693877551020408,0.0198643320221418,9.73716700898865e-05,2.87806494930399e-07,5.44774699125255e-08,5.41366043015883e-08
0.73469387755102,0.0220957224009761,0.000120607095271318,3.75328344417815e-07,5.34364443322011e-08,5.29125895353469e-08
0.775510204081633,0.0244396419226337,0.000147726192018333,4.8917175287956e-07,5.24925020760391e-08,5.17052102252137e-08
0.816326530612245,0.0268948573729688,0.000179123992586938,6.35162282128705e-07,5.16740121913061e-08,5.05144347932069e-08
0.857142857142857,0.0294600831532458,0.000215210863769974,8.20016679161199e-07,5.10171375806036e-08,4.93402187897137e-08
0.897959183673469,0.0321339827974675,0.000256411825374721,1.05142153652692e-06,5.0567537178391e-08,4.81826151748481e-08
0.938775510204082,0.0349151705377523,0.000303165848378804,1.33811322584073e-06,5.03820885307952e-08,4.70416873670311e-08
0.979591836734694,0.0378022129148398,0.000355925134757114,1.68995916144493e-06,5.05309878566575e-08,4.59175732317232e-08
1.02040816326531,0.040793630430217,0.000415154380416237,2.11803987810708e-06,5.11000215935132e-08,4.48104693037995e-08
1.06122448979592,0.0438878992367013,0.000481330023106423,2.63473182012737e-06,5.21932049223359e-08,4.37207250910982e-08
1.10204081632653,0.0470834528638107,0.000554939476730352,3.25379025352039e-06,5.39355232676459e-08,4.26487583963279e-08
1.14285714285714,0.050378683974927,0.000636480354164607,3.99043243028246e-06,5.64761915902894e-08,4.15952110205355e-08
1.18367346938776,0.0537719461523912,0.000726459679866925,4.86142026235685e-06,5.99920071408322e-08,4.05608880146709e-08
1.22448979591837,0.0572615557074596,0.000825393094345413,5.88514258580318e-06,6.46911689330644e-08,3.95468600030674e-08
1.26530612244898,0.0608457935114834,0.000933804051974902,7.08169650807924e-06,7.08173581630117e-08,3.85545009260366e-08
1.30612244897959,0.0645229068449758,0.00105222301393211,8.4729676342213e-06,7.865415926188e-08,3.75855339276466e-08
1.3469387755102,0.0682911112612087,0.00118118663795481,1.00827089267248e-05,8.85298688280335e-08,3.6642129405855e-08
1.38775510204082,0.0721485924609235,0.00132123696651919,1.19366178691296e-05,1.00822626316891e-07,3.57269739716539e-08
1.42857142857143,0.0760935081748804,0.00147292061510438,1.40624117050649e-05,1.15965922371944e-07,3.48433623847045e-08
1.46938775510204,0.0801239900509811,0.0016367879621422,1.64899005071386e-05,1.34454478051117e-07,3.39953082100317e-08
1.51020408163265,0.0842381455427617,0.00181339234222354,1.92510578284598e-05,1.56850512283741e-07,3.31876732130829e-08
1.55102040816327,0.088434059796089,0.00200328924405898,2.23800886807705e-05,1.83790367822902e-07,3.24262955328879e-08
1.59183673469388,0.0927097975310201,0.00220703551471992,2.59134946419392e-05,2.1599152728549e-07,3.17181429887825e-08
1.63265306122449,0.0970634049158452,0.00242518857159425,2.98901358955591e-05,2.54260033548631e-07,3.10715044635377e-08
1.6734693877551,0.101492911430341,0.00265830562339822,3.43512899260584e-05,2.99498241262941e-07,3.04961501765631e-08
1.71428571428571,0.105996331715537,0.00290694290169786,3.93407068145098e-05,3.52713021834137e-07,3.00035872736953e-08
1.75510204081633,0.110571667407149,0.00317165490408824,4.49046608070128e-05,4.15024275910518e-07,2.96072679338631e-08
1.79591836734694,0.115216908950157,0.00345299365037303,5.10919981094685e-05,4.87673856337455e-07,2.93228596395709e-08
1.83673469387755,0.119930037391978,0.00375150795287187,5.7954180710068e-05,5.72034855982195e-07,2.91685434724978e-08
1.87755102040816,0.124709026151831,0.00406774270196055,6.55453260958588e-05,6.69621240190534e-07,2.91653235196557e-08
1.91836734693878,0.129551842764011,0.00440223816791958,7.39222427524703e-05,7.82097844339771e-07,2.93373771949418e-08
1.95918367346939,0.134456450592896,0.00475552932004463,8.31444613220761e-05,9.11290690110424e-07,2.97124276812878e-08
2,0.139420810517638,0.0051281451639944,9.32742613600446e-05,1.05919765989063e-06,3.03221699555598e-08


==> errorarray_mean_Nonintrusive_FD_EE_system=6_D=0.00000.txt <==
0,2.51459279005333e-05,0.000236173886853185,4.65152829289493e-05
0.0408163265306122,4.84085657000166e-05,0.000475765122436041,9.26281332724495e-05
0.0816326530612245,6.97671045069366e-05,0.000718727082488159,0.000138339335054718
0.122448979591837,9.36639527664561e-05,0.000965012434451091,0.000183649799002665
0.163265306122449,0.000122355096485874,0.00121457318201594,0.000228560561750026
0.204081632653061,0.000153180380939438,0.00146736071030065,0.00027307278489515
0.244897959183673,0.000186150800337,0.00172332583159028,0.00031718775391452
0.285714285714286,0.000221276734201758,0.00198241883156064,0.000360906876945119
0.326530612244898,0.000258567937398133,0.0022445895158952,0.000404231683425232
0.36734693877551,0.000298033530832324,0.00250978725722294,0.000447163822607466
0.408163265306122,0.000339681992840925,0.00277796104228117,0.00048970506193256
0.448979591836735,0.000383521151278276,0.00304905951924076,0.000531857285289023
0.489795918367347,0.000429558176316498,0.00332303104508857,0.000573622491136658
0.530612244897959,0.000477799573965182,0.00359982373300456,0.000615002790521116
0.571428571428571,0.000528251180320557,0.00387938549963962,0.000656000404965613
0.612244897959184,0.000580918156549382,0.00416166411221966,0.000696617664254752
0.653061224489796,0.000635804984612216,0.00444660723539847,0.000736857004115499
0.693877551020408,0.000692915463730079,0.00473416247777283,0.000776720963788766
0.73469387755102,0.000752252707594792,0.00502427743799092,0.000816212183507247
0.775510204081633,0.00081381914232275,0.00531689975038086,0.000855333401885243
0.816326530612245,0.000877616505151312,0.00561197713001827,0.000894087453215677
0.857142857142857,0.000943645843873078,0.00590945741717027,0.00093247726468916
0.897959183673469,0.00101190751700399,0.00620928862104198,0.000970505853536128
0.938775510204082,0.00108240119467813,0.00651141896276485,0.00100817632409855
0.979591836734694,0.0011551258602616,0.00681579691755893,0.00104549186483692
1.02040816326531,0.00123007981267574,0.00712237125601154,0.00108245574527807
1.06122448979592,0.00130726066941926,0.00743109108441119,0.00111907131290847
1.10204081632653,0.00138666537027642,0.00774190588409022,0.00115534199002241
1.14285714285714,0.00146829018169878,0.00805476554971116,0.00119127127052401
1.18367346938776,0.00155213070184492,0.00836962042646239,0.00122686271669706
1.22448979591837,0.00163818186626274,0.00868642134611043,0.00126211995594287
1.26530612244898,0.00172643795419758,0.00900511966186577,0.00129704667749081
1.30612244897959,0.0018168925955077,0.00932566728203069,0.00133164662909501
1.3469387755102,0.00190953877816865,0.00964801670238808,0.00136592361371263
1.38775510204082,0.00200436885634671,0.00997212103730007,0.00139988148617487
1.42857142857143,0.0021013745590203,0.0102979340494927,0.00143352414985744
1.46938775510204,0.0022005469991286,0.0106254101784987,0.0014668555533526
1.51020408163265,0.0023018766832251,0.0109545045677362,0.00149987968714694
1.55102040816327,0.00240535352161335,0.0112851730902089,0.00153260058031511
1.59183673469388,0.0025109668389419,0.0116173723728111,0.0015650222972293
1.63265306122449,0.00261870538523505,0.0119510598192267,0.00159714893429137
1.6734693877551,0.00272855734733502,0.0122861936314138,0.00162898461669214
1.71428571428571,0.00284051036073155,0.0126227328296749,0.00166053349520334
1.75510204081633,0.00295455152175454,0.0129606372713033,0.00169179974300388
1.79591836734694,0.00307066740010496,0.013299867667814,0.00172278755254588
1.83673469387755,0.00318884405169937,0.0136403856007611,0.00175350113246574
1.87755102040816,0.00330906703180312,0.0139821535361505,0.00178394470454191
1.91836734693878,0.00343132140842823,0.0143251348374537,0.00181412250070196
1.95918367346939,0.00355559177597002,0.0146692937772454,0.00184403876008866
2,0.00368186226905984,0.0150145955474675,0.00187369772617714


==> errorarray_mean_Nonintrusive_FD_EE_system=6_D=1.00000.txt <==
0,0.000234161161314235,0.000368982978530587,0.000179375510592615
0.0408163265306122,0.000469355971445682,0.000741396058850908,0.000358415410316622
0.0816326530612245,0.000705545333476159,0.00111719074195497,0.000537120067211597
0.122448979591837,0.000942689842026077,0.00149631781558062,0.000715489945717279
0.163265306122449,0.00118074981139081,0.00187872739966656,0.000893525606292367
0.204081632653061,0.00141968530392494,0.0022643689924089,0.0010712277048884
0.244897959183673,0.00165945615863114,0.00265319151688074,0.0012485969923207
0.285714285714286,0.0019000220199088,0.00304514336815777,0.00142563431356656
0.326530612244898,0.00214134236640743,0.0034401724607897,0.00160234060691133
0.36734693877551,0.00238337653994391,0.00383822627660431,0.00177871690301838
0.408163265306122,0.00262608377443422,0.00423925191274733,0.00195476432390727
0.448979591836735,0.00286942322478828,0.00464319612982082,0.00213048408179364
0.489795918367347,0.00311335399572777,0.00505000540012087,0.00230587747787383
0.530612244897959,0.00335783517130132,0.00545962595583132,0.00248094590099913
0.571428571428571,0.0036028258431044,0.00587200383710254,0.00265569082625171
0.612244897959184,0.00384828513490265,0.0062870849399367,0.00283011381343108
0.653061224489796,0.00409417223560219,0.0067048150638333,0.00300421650548459
0.693877551020408,0.00434044642519098,0.00712513995904519,0.00317800062681893
0.73469387755102,0.00458706710212148,0.00754800537341946,0.00335146798154335
0.775510204081633,0.00483399381030696,0.00797335709875843,0.00352462045166218
0.816326530612245,0.00508118626568732,0.00840114101657499,0.00369745999516788
0.857142857142857,0.00532860438232869,0.00883130314320129,0.00386998864406582
0.897959183673469,0.00557620829802243,0.00926378967420591,0.00404220850236408
0.938775510204082,0.0058239583993445,0.009698547028007,0.00421412174398187
0.979591836734694,0.00607181534614263,0.0101355218886288,0.00438573061059435
1.02040816326531,0.00631974009542313,0.0105746612475813,0.00455703740945737
1.06122448979592,0.00656769392460244,0.0110159124447441,0.00472804451115784
1.10204081632653,0.00681563845409823,0.0114592232082381,0.00489875434732882
1.14285714285714,0.00706353566923446,0.0119045416932327,0.00506916940833854
1.18367346938776,0.00731134794143246,0.0123518165196029,0.00523929224091477
1.22448979591837,0.00755903804867197,0.0128009968084601,0.00540912544578337
1.26530612244898,0.00780656919519521,0.0132520322174379,0.00557867167524454
1.30612244897959,0.00805390503043987,0.0137048729747431,0.00574793363074221
1.3469387755102,0.00830100966718312,0.0141594699119179,0.00591691406041145
1.38775510204082,0.00854784769888381,0.014615774495299,0.00608561575662371
1.42857142857143,0.00879438421620674,0.0150737388560998,0.00625404155349078
1.46938775510204,0.00904058482272584,0.0155333158191731,0.00642219432441336
1.51020408163265,0.00928641564978937,0.0159944589303352,0.00659007697957834
1.55102040816327,0.00953184337054676,0.0164571224823005,0.00675769246347756
1.59183673469388,0.00977683521313026,0.0169212615391819,0.00692504375242347
1.63265306122449,0.0100213589729891,0.0173868319595535,0.0070921338520697
1.6734693877551,0.0102653830243733,0.017853790418032,0.00725896579491047
1.71428571428571,0.010508876330973,0.0183220944254331,0.00742554263782172
1.75510204081633,0.0107518084557081,0.0187917023473959,0.00759186745954683
1.79591836734694,0.0109941495696772,0.0192625734215247,0.00775794335818365
1.83673469387755,0.0112358704602693,0.0197346677730008,0.00792377344863104
1.87755102040816,0.0114769425384421,0.0202079464286249,0.00808936085996433
1.91836734693878,0.0117173378451745,0.0206823713292227,0.00825470873268332
1.95918367346939,0.0119570290570997,0.0211579053403719,0.00841982021580964
2,0.0121959894913225,0.0216345122612572,0.00858469846366996


==> errorarray_mean_Nonintrusive_FD_EE_system=7_D=0.00000.txt <==
0,0.000237938317867993,0.000164442165998221,7.48501555309979e-05
0.0408163265306122,0.000491300062426632,0.000301059217142689,0.000159392653261445
0.0816326530612245,0.00077341250560628,0.000412261193098354,0.000264312026562046
0.122448979591837,0.0010981502973766,0.000497838206439568,0.000401688207732416
0.163265306122449,0.00148082170320537,0.000554253208010511,0.000587120371682299
0.204081632653061,0.00193986508586667,0.000575600931226799,0.000843702752834396
0.244897959183673,0.00249993345330582,0.000567612924603959,0.00120983209446656
0.285714285714286,0.00319786951870352,0.000634212179223366,0.00175664427917212
0.326530612244898,0.00409600170737689,0.00115638922342931,0.00263391368746653
0.36734693877551,0.0053187107836297,0.00276784180868856,0.00422092592861464
0.408163265306122,0.00719444718549501,0.00740640662702848,0.00783934729090857
0.448979591836735,0.011450913479232,0.0294872629446029,0.0235901425934353
0.489795918367347,NaN,NaN,NaN
0.530612244897959,NaN,NaN,NaN
0.571428571428571,NaN,NaN,NaN
0.612244897959184,NaN,NaN,NaN
0.653061224489796,NaN,NaN,NaN
0.693877551020408,NaN,NaN,NaN
0.73469387755102,NaN,NaN,NaN
0.775510204081633,NaN,NaN,NaN
0.816326530612245,NaN,NaN,NaN
0.857142857142857,NaN,NaN,NaN
0.897959183673469,NaN,NaN,NaN
0.938775510204082,NaN,NaN,NaN
0.979591836734694,NaN,NaN,NaN
1.02040816326531,NaN,NaN,NaN
1.06122448979592,NaN,NaN,NaN
1.10204081632653,NaN,NaN,NaN
1.14285714285714,NaN,NaN,NaN
1.18367346938776,NaN,NaN,NaN
1.22448979591837,NaN,NaN,NaN
1.26530612244898,NaN,NaN,NaN
1.30612244897959,NaN,NaN,NaN
1.3469387755102,NaN,NaN,NaN
1.38775510204082,NaN,NaN,NaN
1.42857142857143,NaN,NaN,NaN
1.46938775510204,NaN,NaN,NaN
1.51020408163265,NaN,NaN,NaN
1.55102040816327,NaN,NaN,NaN
1.59183673469388,NaN,NaN,NaN
1.63265306122449,NaN,NaN,NaN
1.6734693877551,NaN,NaN,NaN
1.71428571428571,NaN,NaN,NaN
1.75510204081633,NaN,NaN,NaN
1.79591836734694,NaN,NaN,NaN
1.83673469387755,NaN,NaN,NaN
1.87755102040816,NaN,NaN,NaN
1.91836734693878,NaN,NaN,NaN
1.95918367346939,NaN,NaN,NaN
2,NaN,NaN,NaN


==> errorarray_mean_Nonintrusive_FD_EE_system=7_D=1.00000.txt <==
0,0.000908591110711921,0.000217939977419062,0.000125468842562343
0.0408163265306122,0.00188784212333966,0.000425818408030414,0.000238320169759616
0.0816326530612245,0.0031565922752533,0.000682083629650132,0.000352252632091763
0.122448979591837,0.00486147857893155,0.00101532723680308,0.000466385092737696
0.163265306122449,0.00712776961295375,0.00145002290100442,0.000577241457349985
0.204081632653061,0.00995599170753494,0.00198657094145471,0.000675974958839584
0.244897959183673,0.0130588890967511,0.00257010345718502,0.000747979724691943
0.285714285714286,0.0158717056902634,0.00309353050598275,0.000781865219216329
0.326530612244898,0.0179325048055637,0.00347087662634512,0.000782190746865699
0.36734693877551,0.0191999709853011,0.00369670128969139,0.000765994974757028
0.408163265306122,0.0199073791036446,0.00381679821611242,0.000747910592682882
0.448979591836735,0.020298436783674,0.00387783295962757,0.000734214719564991
0.489795918367347,0.0205309062011257,0.003909603608613,0.000725677873811682
0.530612244897959,0.0206887688695336,0.00392777560404184,0.000721133744996306
0.571428571428571,0.0208128802334968,0.00393986636109357,0.000719230373611117
0.612244897959184,0.0209222618723579,0.00394931890460258,0.00071894476958563
0.653061224489796,0.0210255563058066,0.00395766487296736,0.000719611626099605
0.693877551020408,0.0211266204116832,0.00396556801462858,0.000720829023257619
0.73469387755102,0.0212271432322771,0.00397330632558428,0.00072236377749125
0.775510204081633,0.021327845763551,0.00398098979957324,0.000724083649000157
0.816326530612245,0.0214290237980269,0.00398865721174986,0.000725914521339188
0.857142857142857,0.0215307907725087,0.00399631843697845,0.000727815014078927
0.897959183673469,0.0216331849245981,0.00400397254246908,0.000729761967562055
0.938775510204082,0.0217362156312493,0.00401161524828135,0.000731742322113404
0.979591836734694,0.0218398828036016,0.00401924180840519,0.000733748630452377
1.02040816326531,0.0219441845494371,0.00402684797777208,0.000735776590760034
1.06122448979592,0.0220491198664869,0.00403443022044233,0.000737823689272476
1.10204081632653,0.0221546893293112,0.00404198564724559,0.000739888448334759
1.14285714285714,0.0222608950373104,0.0040495118805192,0.000741970004714391
1.18367346938776,0.0223677403449487,0.00405700691958518,0.000744067868974403
1.22448979591837,0.0224752295731552,0.00406446902958716,0.000746181785175644
1.26530612244898,0.0225833677664661,0.00407189665662703,0.000748311647059127
1.30612244897959,0.0226921605076638,0.00407928836556646,0.000750457446688687
1.3469387755102,0.0228016137833389,0.00408664279544833,0.000752619242202936
1.38775510204082,0.0229117338893296,0.00409395862793546,0.000754797137117236
1.42857142857143,0.0230225273655716,0.00410123456509288,0.000756991266789857
1.46938775510204,0.0231340009519343,0.004108469313762,0.00075920178944262
1.51020408163265,0.0232461615587342,0.00411566157453281,0.000761428880138502
1.55102040816327,0.023359016247394,0.0041228100339024,0.000763672726716206
1.59183673469388,0.0234725722180605,0.00412991335862776,0.000765933527035495
1.63265306122449,0.0235868368019783,0.00413697019158124,0.000768211487111153
1.6734693877551,0.0237018174571091,0.00414397914863607,0.000770506819856042
1.71428571428571,0.0238175217659646,0.00415093881624625,0.000772819744241397
1.75510204081633,0.0239339574349571,0.00415784774949806,0.000775150484745695
1.79591836734694,0.0240511322947948,0.00416470447047545,0.000777499271006095
1.83673469387755,0.0241690543016028,0.00417150746683029,0.000779866337606906
1.87755102040816,0.0242877315385553,0.00417825519048359,0.000782251923966105
1.91836734693878,0.0244071722178774,0.00418494605640978,0.000784656274292871
1.95918367346939,0.0245273846831171,0.0041915784414622,0.00078707963759006
2,0.0246483774116253,0.00419815068322044,0.000789522267693339


==> errorarray_mean_Nonintrusive_FD_EE_system=8_D=0.00000.txt <==
0,2.53931161937099e-05,0.000465974577707385,0.000329798366924792
0.0408163265306122,4.61285492961582e-05,0.000814022446001979,0.000561780193570408
0.0816326530612245,6.77531776915973e-05,0.00108155748482169,0.000729190293998947
0.122448979591837,8.96484022396626e-05,0.00129188614056367,0.000852206930492047
0.163265306122449,0.000111028437217115,0.0014602654775611,0.000943716041794817
0.204081632653061,0.00013153552938869,0.00159708527323653,0.0010122852523341
0.244897959183673,0.000151028252205046,0.00170965227679434,0.00106380089596648
0.285714285714286,0.000169471037349387,0.00180324464309373,0.00110241859677332
0.326530612244898,0.000186881598306493,0.00188176261037982,0.00113114008572443
0.36734693877551,0.00020330415675861,0.00194814485988814,0.00115217637249377
0.408163265306122,0.00021879514486968,0.00200464329897957,0.00116718369860765
0.448979591836735,0.000233415390093268,0.0020530093071605,0.00117742104253987
0.489795918367347,0.000247225834145754,0.00209462294077585,0.00118385776707624
0.530612244897959,0.000260285238573052,0.0021305844191136,0.00118724873216942
0.571428571428571,0.000272649027026621,0.00216178008998803,0.00118818767782916
0.612244897959184,0.000284368782375267,0.00218893077208352,0.00118714579039817
0.653061224489796,0.000295492119207573,0.00221262770319342,0.00118449997760845
0.693877551020408,0.000306062767189324,0.00223335962728947,0.00118055387574232
0.73469387755102,0.00031612076755592,0.00225153345118125,0.00117555364621446
0.775510204081633,0.000325702724593297,0.00226749017098744,0.00116969998506174
0.816326530612245,0.000334842077720176,0.0022815172756822,0.00116315734535354
0.857142857142857,0.000343569374186001,0.00229385849680954,0.0011560610848456
0.897959183673469,0.000351912531169655,0.00230472153797502,0.00114852305279542
0.938775510204082,0.000359897081408343,0.00231428425146005,0.00114063599108463
0.979591836734694,0.000367546399720496,0.00232269961041239,0.00113247702649233
1.02040816326531,0.000374881909718911,0.00233009973901931,0.00112411046047431
1.06122448979592,0.000381923271130422,0.00233659920014355,0.00111559001172385
1.10204081632653,0.000388688548757906,0.00234229769336449,0.00110696062935992
1.14285714285714,0.000395194364429022,0.00234728228166311,0.00109825996692312
1.18367346938776,0.000401456033395,0.00235162923885152,0.00108951958672119
1.22448979591837,0.000407487686650428,0.0023554055900028,0.00108076594851961
1.26530612244898,0.000413302380586697,0.0023586704019541,0.00107202122480194
1.30612244897959,0.000418912195299015,0.00236147586925008,0.00106330397581943
1.3469387755102,0.000424328322758986,0.00236386823180521,0.00105462971072255
1.38775510204082,0.000429561145951021,0.00236588855346627,0.00104601135570781
1.42857142857143,0.000434620309961303,0.00236757338506094,0.00103745964592238
1.46938775510204,0.000439514785901821,0.0023689553311114,0.00102898345460448
1.51020408163265,0.000444252928456467,0.0023700635358717,0.00102059007034013
1.55102040816327,0.000448842527747212,0.00237092410153732,0.00101228543127871
1.59183673469388,0.0004532908561399,0.00237156044921126,0.00100407432350689
1.63265306122449,0.00045760471053731,0.00237199363139504,0.000995960549486985
1.6734693877551,0.00046179045064472,0.00237224260328112,0.000987947071404109
1.71428571428571,0.000465854033637776,0.00237232445892064,0.000980036133420977
1.75510204081633,0.000469801045611898,0.00237225463734854,0.000972229366153488
1.79591836734694,0.000473636730150417,0.00237204710294058,0.000964527876118009
1.83673469387755,0.000477366014309116,0.00237171450359817,0.00095693232243924
1.87755102040816,0.000480993532281942,0.00237126830980772,0.000949442982739363
1.91836734693878,0.000484523646982441,0.00237071893715719,0.00094205980981015
1.95918367346939,0.000487960469749584,0.00237007585450657,0.000934782480422163
2,0.000491307878363602,0.00236934767968618,0.000927610437408633


==> errorarray_mean_Nonintrusive_FD_EE_system=8_D=1.00000.txt <==
0,1.76784121219914e-05,0.000266569931760538,0.000173695576453726
0.0408163265306122,3.05783291578019e-05,0.00044160162744985,0.000309436799255222
0.0816326530612245,4.18569586380257e-05,0.000581929988209756,0.000432350805518233
0.122448979591837,5.25194365140652e-05,0.000707926104929302,0.000550543192403682
0.163265306122449,6.29412502810837e-05,0.000827883033669063,0.000666987379015899
0.204081632653061,7.32720002075292e-05,0.000945269028695006,0.000782793256795218
0.244897959183673,8.37864082998357e-05,0.00106155406536016,0.000898372251188182
0.285714285714286,9.52830819031831e-05,0.00117736393105686,0.00101387215936483
0.326530612244898,0.000108076283771919,0.00129296500765905,0.00112934292179368
0.36734693877551,0.000120876531840517,0.00140847041064141,0.00124479951983916
0.408163265306122,0.000133679487495213,0.00152392798795182,0.00136024528143957
0.448979591836735,0.00014648300852454,0.00163935787987304,0.00147568014427868
0.489795918367347,0.000159286043648722,0.00175476851382095,0.00159110336697262
0.530612244897959,0.000172088079884977,0.00187016339151358,0.00170651428981564
0.571428571428571,0.000184888868179163,0.00198554395604513,0.00182191246711717
0.612244897959184,0.00019769744266954,0.00210091079647435,0.00193729763064546
0.653061224489796,0.000210518553996669,0.00221626415069208,0.00205266962917853
0.693877551020408,0.000223338209314185,0.00233160411375263,0.00216802838115711
0.73469387755102,0.000236156395047272,0.00244693072339318,0.00228337384415549
0.775510204081633,0.000248973104895517,0.00256224399474759,0.00239870599692272
0.816326530612245,0.000261788335954899,0.00267754393423806,0.00251402482936649
0.857142857142857,0.000274602086935956,0.00279283054503712,0.00262933033716369
0.897959183673469,0.000287414357317367,0.00290810382915975,0.00274462251892731
0.938775510204082,0.000300225146942668,0.00302336378824188,0.00285990137474934
0.979591836734694,0.000313034455828233,0.00313861042381241,0.00297516690545791
1.02040816326531,0.000325842284072189,0.00325384373738123,0.00309041911224525
1.06122448979592,0.000338648631811317,0.00336906373046359,0.00320565799648267
1.10204081632653,0.000351453499200521,0.00348427040458246,0.00332088355962799
1.14285714285714,0.000364256886403368,0.00359946376126826,0.00343609580318249
1.18367346938776,0.00037705879358731,0.00371464380205436,0.00355129472866679
1.22448979591837,0.000389859220921758,0.00382981052847768,0.00366648033761254
1.26530612244898,0.000402658168576937,0.00394496394207558,0.00378165263155587
1.30612244897959,0.000415455636723403,0.00406010404438616,0.00389681161203513
1.3469387755102,0.000428251625531952,0.00417523083694816,0.00401195728059145
1.38775510204082,0.000441046135173262,0.0042903443212999,0.00412708963876636
1.42857142857143,0.000453839165818066,0.00440544449898015,0.00424220868810436
1.46938775510204,0.000466630717636792,0.00452053137152709,0.00435731443015112
1.51020408163265,0.000479420790800069,0.00463560494048141,0.00447240686645954
1.55102040816327,0.000492209385477675,0.00475066520738015,0.00458748599858359
1.59183673469388,0.00050499650183925,0.00486571217376323,0.00470255182808892
1.63265306122449,0.000517782140053637,0.0049807458411697,0.00481760435655223
1.6734693877551,0.00053056630028876,0.00509576621114024,0.00493264358557026
1.71428571428571,0.000543348982711123,0.00521077328521741,0.00504766951676865
1.75510204081633,0.000556130187485045,0.00532576706494522,0.0051626821518145
1.79591836734694,0.000568909914771678,0.00544074755187129,0.0052776814924376
1.83673469387755,0.000581688164727429,0.00555571474754784,0.00539266754046106
1.87755102040816,0.000594464937501728,0.00567066865353405,0.00550764029784571
1.91836734693878,0.000607240233233488,0.00578560927139899,0.00562259976675636
1.95918367346939,0.000620014052046261,0.00590053660272782,0.00573754594966239
2,0.000632786394040484,0.00601545064912701,0.00585247884948258


==> errorarray_mean_Nonintrusive_FD_ETDRDP_system=6_D=0.00000.txt <==
0,0.000345724469632495,0.000186898640434221,2.51565288021655e-06
0.0408163265306122,0.000691898045335011,0.000377654752701926,5.00025089840555e-06
0.0816326530612245,0.00103848951834493,0.000572221412325914,7.45389041883828e-06
0.122448979591837,0.00138546747920475,0.000770550836916417,9.87667756604757e-06
0.163265306122449,0.00173280033667655,0.000972594431380427,1.22687281296822e-05
0.204081632653061,0.0020804563368694,0.00117830283393125,1.46301674659741e-05
0.244897959183673,0.00242840358254812,0.00138762596283114,1.69611303877662e-05
0.285714285714286,0.00277661005259183,0.00160051306378225,1.92617610400146e-05
0.326530612244898,0.00312504362157236,0.00181691275787655,2.15322127686064e-05
0.36734693877551,0.00347367207941996,0.00203677309002722,2.37726479763136e-05
0.408163265306122,0.00382246315114621,0.00226004157778418,2.59832379746777e-05
0.448979591836735,0.00417138451659089,0.00248666526046671,2.81641628168008e-05
0.489795918367347,0.00452040383016368,0.00271659074850192,3.03156111326787e-05
0.530612244897959,0.00486948874054734,0.00294976427290832,3.24377799456706e-05
0.571428571428571,0.00521860691033358,0.00318613173481823,3.4530874487475e-05
0.612244897959184,0.00556772603555949,0.00342563875496693,3.65951080023408e-05
0.653061224489796,0.00591681386511524,0.00366823072306142,3.86307015405497e-05
0.693877551020408,0.00626583821999389,0.00391385284693892,4.06378837512446e-05
0.73469387755102,0.00661476701235387,0.00416245020143996,4.26168906658522e-05
0.775510204081633,0.00696356826436563,0.0044139677769187,4.4567965470195e-05
0.816326530612245,0.00731221012681598,0.00466835052730007,4.6491358278374e-05
0.857142857142857,0.00766066089744267,0.00492554341761904,4.83873258954054e-05
0.897959183673469,0.00800888903897388,0.00518549147096061,5.02561315784002e-05
0.938775510204082,0.00835686319684747,0.00544813981472987,5.20980447905035e-05
0.979591836734694,0.00870455221658649,0.00571343372618409,5.39133409518605e-05
1.02040816326531,0.00905192516080814,0.00598131867715868,5.57023011866345e-05
1.06122448979592,0.00939895132584446,0.00625174037791925,5.74652120674407e-05
1.10204081632653,0.00974560025795405,0.0065246448200863,5.92023653547906e-05
1.14285714285714,0.010092400820811,0.00679997831856488,6.09140577372707e-05
1.18367346938776,0.0104391995413733,0.00707768755243325,6.26005905679291e-05
1.22448979591837,0.0107855884740564,0.00735771960473173,6.42622695980831e-05
1.26530612244898,0.0111315372937649,0.00764002200110556,6.58994047139879e-05
1.30612244897959,0.0114770159733901,0.00792454274725881,6.75123096681212e-05
1.3469387755102,0.0118219947983574,0.00821123036517521,6.91013018134706e-05
1.38775510204082,0.0121664443806696,0.00850003392806638,7.066670183855e-05
1.42857142857143,0.0125103356724343,0.00879090309401899,7.2208833500783e-05
1.46938775510204,0.0128536399788639,0.00908378813830349,7.3728023361332e-05
1.51020408163265,0.0131963289707388,0.00937863998431893,7.52246005240226e-05
1.55102040816327,0.0135383746963246,0.00967541023315227,7.66988963737893e-05
1.59183673469388,0.0138797495927358,0.00997405119172991,7.8151244316447e-05
1.63265306122449,0.0142204264967409,0.0102745158995439,7.95819795247701e-05
1.6734693877551,0.0145603786550029,0.0105767581539403,8.09914386843297e-05
1.71428571428571,0.0148995797337527,0.0108807325339615,8.23799597432809e-05
1.75510204081633,0.0152380038278924,0.0111863944227335,8.374788166624e-05
1.79591836734694,0.0155756254695282,0.0114937000283944,8.50955441928105e-05
1.83673469387755,0.0159124196359318,0.0118026064035664,8.64232875980007e-05
1.87755102040816,0.0162483617569333,0.0121130714633732,8.7731452459113e-05
1.91836734693878,0.0165834277217458,0.0124250540020053,8.90203794280029e-05
1.95918367346939,0.0169175938852269,0.0127385137078514,9.02904090040831e-05
2,0.0172508370735807,0.0130534111771943,9.15418813171627e-05


==> errorarray_mean_Nonintrusive_FD_ETDRDP_system=6_D=1.00000.txt <==
0,0.000349380833363047,0.000520715319669993,0.000330523405046208
0.0408163265306122,0.000699041665995305,0.00104388089546384,0.000659765141072088
0.0816326530612245,0.00104892105885356,0.00156944812457468,0.00098772712512541
0.122448979591837,0.00139895740073918,0.00209736800300767,0.00131441164397887
0.163265306122449,0.00174908895851616,0.00262759117022652,0.00163982135235921
0.204081632653061,0.00209925392745425,0.00316006795403859,0.00196395927072315
0.244897959183673,0.00244939048160789,0.00369474841568453,0.00228682878262473
0.285714285714286,0.00279943682414189,0.00423158239508248,0.00260843363170543
0.326530612244898,0.00314933123752586,0.00477051955606791,0.00292877791824109
0.36734693877551,0.00349901213350607,0.00531150943162422,0.00324786609531838
0.408163265306122,0.00384841810277111,0.00585450146900858,0.00356570296463596
0.448979591836735,0.00419748796423426,0.00639944507464789,0.00388229367188809
0.489795918367347,0.00454616081384244,0.00694628965880554,0.00419764370182331
0.530612244897959,0.00489437607283718,0.00749498467989282,0.00451175887292654
0.571428571428571,0.00524207353538882,0.00804547968835333,0.00482464533175175
0.612244897959184,0.00558919341552623,0.00859772437005788,0.00513630954691416
0.653061224489796,0.0059356763932861,0.00915166858917052,0.00544675830279374
0.693877551020408,0.00628146366001521,0.0097072624303449,0.00575599869288793
0.73469387755102,0.00662649696275261,0.0102644562402382,0.00606403811288236
0.775510204081633,0.00697071864762393,0.0108232006682905,0.0063708842534611
0.816326530612245,0.00731407170218893,0.0113834467066509,0.00667654509282011
0.857142857142857,0.00765649979667931,0.0119451457292227,0.00698102888893039
0.897959183673469,0.007997947324067,0.0125082495298008,0.00728434417158645
0.938775510204082,0.00833835943891269,0.0130727103591894,0.00758649973421288
0.979591836734694,0.00867768209494463,0.0136384809612708,0.00788750462545249
1.02040816326531,0.00901586208131442,0.0142055146080104,0.00818736814059136
1.06122448979592,0.00935284705749443,0.0147737651332914,0.00848609981277637
1.10204081632653,0.00968858558677215,0.015343186965574,0.00878370940407344
1.14285714285714,0.0100230271683063,0.0159137351593353,0.00908020689638289
1.18367346938776,0.0103561222677166,0.0164853654252094,0.00937560248217463
1.22448979591837,0.0106878223461724,0.0170580341588552,0.00966990655512946
1.26530612244898,0.011018079887965,0.0176316984684312,0.00996312970059794
1.30612244897959,0.0113468484265397,0.0182063162006738,0.0102552826859259
1.3469387755102,0.0116740825689762,0.0187818459655048,0.0105463764505988
1.38775510204082,0.0119997380189078,0.0193582471591087,0.0108364220961921
1.42857142857143,0.0123237715978819,0.0199354799853443,0.0111254308760053
1.46938775510204,0.0126461412651609,0.0205135054754331,0.0114134141843674
1.51020408163265,0.012966806135989,0.0210922855056469,0.0117003835453403
1.55102040816327,0.0132857264983485,0.0216717828127844,0.0119863506006481
1.59183673469388,0.0136028638282548,0.0222519610070168,0.0122713270964107
1.63265306122449,0.0139181808036618,0.0228327845815265,0.0125553248681327
1.6734693877551,0.0142316413170866,0.0234142189180485,0.0128383558230673
1.71428571428571,0.0145432104871037,0.023996230287116,0.0131204319187723
1.75510204081633,0.0148528546689502,0.0245787858410429,0.0134015651359362
1.79591836734694,0.0151605414645728,0.0251618535969716,0.013681767442874
1.83673469387755,0.0154662397326209,0.0257454024059601,0.0139610507478515
1.87755102040816,0.0157699195991266,0.0263294019023175,0.0142394268338572
1.91836734693878,0.0160715524699784,0.0269138224249221,0.0145169072684552
1.95918367346939,0.0163711110468378,0.0274986348990446,0.0147935032792783
2,0.0166685693490047,0.0280838106630816,0.0150692255840196


==> errorarray_mean_Nonintrusive_FD_ETDRDP_system=7_D=0.00000.txt <==
0,0.000121627334101684,0.000157201484886428,5.65799291678911e-06
0.0408163265306122,0.000252491464952038,0.00031876439392553,1.24457948948434e-05
0.0816326530612245,0.000402568221453301,0.000488765597440176,2.16920419758542e-05
0.122448979591837,0.000582755312931126,0.000670002463973242,3.50091208775245e-05
0.163265306122449,0.000806104389486542,0.000862896351324763,5.47396672383198e-05
0.204081632653061,0.00109014467923573,0.00106341069532208,8.48163919659e-05
0.244897959183673,0.00146132883643081,0.0012584435712219,0.000132601657113375
0.285714285714286,0.00196436432496596,0.00141457199531307,0.00021348170237064
0.326530612244898,0.00268477739614332,0.00144875844692673,0.000364586552793019
0.36734693877551,0.00381510708124483,0.00117569195505004,0.000697314986762677
0.408163265306122,0.00591398950241236,0.00179184344968091,0.00170311096264186
0.448979591836735,0.0115342182639133,0.0158712267002697,0.00914658109909088
0.489795918367347,NaN,NaN,NaN
0.530612244897959,NaN,NaN,NaN
0.571428571428571,NaN,NaN,NaN
0.612244897959184,NaN,NaN,NaN
0.653061224489796,NaN,NaN,NaN
0.693877551020408,NaN,NaN,NaN
0.73469387755102,NaN,NaN,NaN
0.775510204081633,NaN,NaN,NaN
0.816326530612245,NaN,NaN,NaN
0.857142857142857,NaN,NaN,NaN
0.897959183673469,NaN,NaN,NaN
0.938775510204082,NaN,NaN,NaN
0.979591836734694,NaN,NaN,NaN
1.02040816326531,NaN,NaN,NaN
1.06122448979592,NaN,NaN,NaN
1.10204081632653,NaN,NaN,NaN
1.14285714285714,NaN,NaN,NaN
1.18367346938776,NaN,NaN,NaN
1.22448979591837,NaN,NaN,NaN
1.26530612244898,NaN,NaN,NaN
1.30612244897959,NaN,NaN,NaN
1.3469387755102,NaN,NaN,NaN
1.38775510204082,NaN,NaN,NaN
1.42857142857143,NaN,NaN,NaN
1.46938775510204,NaN,NaN,NaN
1.51020408163265,NaN,NaN,NaN
1.55102040816327,NaN,NaN,NaN
1.59183673469388,NaN,NaN,NaN
1.63265306122449,NaN,NaN,NaN
1.6734693877551,NaN,NaN,NaN
1.71428571428571,NaN,NaN,NaN
1.75510204081633,NaN,NaN,NaN
1.79591836734694,NaN,NaN,NaN
1.83673469387755,NaN,NaN,NaN
1.87755102040816,NaN,NaN,NaN
1.91836734693878,NaN,NaN,NaN
1.95918367346939,NaN,NaN,NaN
2,NaN,NaN,NaN


==> errorarray_mean_Nonintrusive_FD_ETDRDP_system=7_D=1.00000.txt <==
0,0.00131185066580011,0.000514398258597705,0.00037556491913832
0.0408163265306122,0.00272810238715394,0.00100126952149733,0.000706281358790102
0.0816326530612245,0.00457659644978871,0.001658559502593,0.00116235066507391
0.122448979591837,0.00706504125940026,0.00255149474388604,0.00178420240838594
0.163265306122449,0.0103747055799454,0.00374133744967966,0.00261294605711724
0.204081632653061,0.0145065950662359,0.00522591933951147,0.00364698103484953
0.244897959183673,0.0190421295492962,0.00685141819243283,0.00477931447562261
0.285714285714286,0.0231569625723876,0.00831876325364514,0.00580175694859387
0.326530612244898,0.0261756967985508,0.00938510356318501,0.00654519722007666
0.36734693877551,0.0280367118949145,0.0100304370508223,0.0069956807595756
0.408163265306122,0.0290798587953478,0.0103791966250754,0.00723982961642418
0.448979591836735,0.0296607897209777,0.0105606112989223,0.00736760658578674
0.489795918367347,0.0300099141421964,0.0106581491116195,0.00743711122240094
0.530612244897959,0.0302499590854419,0.0107161820245871,0.00747922297968519
0.571428571428571,0.0304406630420717,0.0107562723691674,0.00750894272223335
0.612244897959184,0.0306098571719189,0.0107884474210625,0.00753324307156524
0.653061224489796,0.0307701973328831,0.0108172558224917,0.00755528479523196
0.693877551020408,0.0309273384552369,0.010844722196275,0.00757647336730502
0.73469387755102,0.0310837620121351,0.0108717289789211,0.00759742053690212
0.775510204081633,0.0312405310548955,0.0108986493271427,0.00761838457411964
0.816326530612245,0.0313980847282129,0.0109256332538487,0.00763946918674188
0.857142857142857,0.0315565939802478,0.0109527354891643,0.00766071232367254
0.897959183673469,0.031716118700409,0.0109799717916083,0.00768212522448287
0.938775510204082,0.031876675798987,0.0110073432158124,0.00770370920355251
0.979591836734694,0.0320382677954877,0.0110348462036486,0.00772546259568466
1.02040816326531,0.0322008941854346,0.0110624765176781,0.00774738343721736
1.06122448979592,0.0323645554945103,0.0110902305789371,0.0077694703562334
1.10204081632653,0.032529254365823,0.0111181057666959,0.00779172275179229
1.14285714285714,0.0326949955432567,0.0111461003443281,0.0078141407213179
1.18367346938776,0.0328617855195413,0.0111742132824112,0.0078367249225578
1.22448979591837,0.0330296321447377,0.0112024440810181,0.0078594764394032
1.26530612244898,0.0331985442929515,0.0112307926229025,0.00788239667241868
1.30612244897959,0.033368531606918,0.0112592590619882,0.00790548725625182
1.3469387755102,0.0335396043126112,0.0112878437423321,0.00792874999992484
1.38775510204082,0.03371177308899,0.0113165471407348,0.00795218684478593
1.42857142857143,0.0338850489784951,0.0113453698267339,0.00797579983542466
1.46938775510204,0.034059443326626,0.0113743124349973,0.00799959109984186
1.51020408163265,0.0342349677418442,0.011403375646399,0.00802356283611266
1.55102040816327,0.034411634069507,0.0114325601751065,0.00804771730356244
1.59183673469388,0.0345894543754107,0.0114618667597966,0.00807205681705553
1.63265306122449,0.0347684409358895,0.0114912961576949,0.00809658374342674
1.6734693877551,0.0349486062323795,0.0115208491405388,0.00812130049938489
1.71428571428571,0.0351299629490264,0.0115505264918481,0.00814620955043251
1.75510204081633,0.0353125239723754,0.0115803290050829,0.00817131341048165
1.79591836734694,0.0354963023924945,0.0116102574824053,0.00819661464196134
1.83673469387755,0.0356813115050937,0.0116403127338468,0.00822211585626044
1.87755102040816,0.0358675648143502,0.0116704955767512,0.00824781971441688
1.91836734693878,0.0360550760362407,0.0117008068354065,0.00827372892798273
1.95918367346939,0.0362438591022515,0.0117312473407995,0.00829984626001917
2,0.03643392816338,0.0117618179304572,0.00832617452619334


==> errorarray_mean_Nonintrusive_FD_ETDRDP_system=8_D=0.00000.txt <==
0,4.46121457898267e-06,0.000128583705842298,7.61739907295841e-06
0.0408163265306122,1.0342175375263e-05,0.00024021300550044,1.22398264222014e-05
0.0816326530612245,1.67639661917685e-05,0.000337786421450969,1.50913518353316e-05
0.122448979591837,2.3281286907291e-05,0.000423713692609341,1.68465585059942e-05
0.163265306122449,2.96657480537539e-05,0.000499939692189139,1.78992713649492e-05
0.204081632653061,3.58032037953526e-05,0.000568023855847032,1.84900576914491e-05
0.244897959183673,4.16416260879823e-05,0.000629219660902975,1.87712998015209e-05
0.285714285714286,4.71631623894045e-05,0.000684540934510942,1.88424122956823e-05
0.326530612244898,5.23686922892004e-05,0.000734814008620231,1.87698425419565e-05
0.36734693877551,5.72691151191325e-05,0.000780717900834912,1.85988962975888e-05
0.408163265306122,6.18803580795273e-05,0.000822815108199126,1.8360972843646e-05
0.448979591836735,6.62205090863123e-05,0.000861575250539703,1.80781232412131e-05
0.489795918367347,7.03081998539685e-05,0.000897393319592021,1.77659959414604e-05
0.530612244897959,7.41617041666748e-05,0.000930603862164611,1.74357829271943e-05
0.571428571428571,7.77984458826821e-05,0.000961492087514725,1.70955307843421e-05
0.612244897959184,8.12347539383237e-05,0.000990302634333459,1.67510392520361e-05
0.653061224489796,8.44857662931973e-05,0.00101724654446193,1.64064865007372e-05
0.693877551020408,8.75654211650383e-05,0.00104250685226972,1.60648701803841e-05
0.73469387755102,9.04864975525032e-05,0.00106624309723435,1.57283222866173e-05
0.775510204081633,9.32606819070501e-05,0.00108859499259659,1.5398336375617e-05
0.816326530612245,9.58986469639837e-05,0.00110968542774023,1.50759330933165e-05
0.857142857142857,9.84101343748335e-05,0.00112962294079891,1.47617817925585e-05
0.897959183673469,0.000100804036258443,0.00114850376714262,1.44562905510766e-05
0.938775510204082,0.000103088472939001,0.00116641354611434,1.41596732377136e-05
0.979591836734694,0.000105270865465528,0.00118342875066431,1.38719997536816e-05
1.02040816326531,0.000107358002318782,0.00119961789096469,1.35932338518053e-05
1.06122448979592,0.000109356100198169,0.00121504253263533,1.3323261706248e-05
1.10204081632653,0.000111270859065705,0.00122975816207228,1.3061913562108e-05
1.14285714285714,0.000113107511779672,0.00124381492504158,1.28089801705027e-05
1.18367346938776,0.000114870868725893,0.00125725825970863,1.25642252725859e-05
1.22448979591837,0.000116565357883554,0.00127012944131874,1.23273950825375e-05
1.26530612244898,0.000118195060758462,0.00128246605261988,1.20982254769422e-05
1.30612244897959,0.000119763744598816,0.00129430239160067,1.18764474253596e-05
1.3469387755102,0.000121274891280211,0.00130566982609683,1.16617910725889e-05
1.38775510204082,0.000122731723214222,0.00131659710319967,1.14539887790318e-05
1.42857142857143,0.000124137226602351,0.00132711062005654,1.1252777360681e-05
1.46938775510204,0.000125494172324428,0.00133723466159377,1.1057899709394e-05
1.51020408163265,0.000126805134720153,0.00134699160979186,1.08691059383064e-05
1.55102040816327,0.000128072508494163,0.00135640212842245,1.06861541550611e-05
1.59183673469388,0.000129298523949987,0.00136548532654524,1.05088109572555e-05
1.63265306122449,0.000130485260733917,0.00137425890357587,1.03368517077714e-05
1.6734693877551,0.000131634660250214,0.00138273927831153,1.01700606449978e-05
1.71428571428571,0.000132748536890328,0.00139094170394827,1.00082308711355e-05
1.75510204081633,0.000133828588202379,0.00139888037084702,9.85116424398128e-06
1.79591836734694,0.000134876404112414,0.00140656849854516,9.69867120096018e-06
1.83673469387755,0.000135893475297153,0.00141401841831034,9.55057053353088e-06
1.87755102040816,0.000136881200795588,0.0014212416473578,9.40668912692388e-06
1.91836734693878,0.000137840894937633,0.00142824895569795,9.26686167649823e-06
1.95918367346939,0.000138773793658925,0.00143505042646125,9.13093038920317e-06
2,0.000139681060263433,0.00144165551043049,8.99874467943428e-06


==> errorarray_mean_Nonintrusive_FD_ETDRDP_system=8_D=1.00000.txt <==
0,0.000142471781455862,0.000633443452264682,0.000539321459291014
0.0408163265306122,0.000204978795644641,0.000933059398977502,0.00079924612333852
0.0816326530612245,0.000236599618350993,0.00110990428176124,0.000958502296128483
0.122448979591837,0.000254829072174203,0.00123386400440846,0.00107457627691673
0.163265306122449,0.000267134987598544,0.00133467102626398,0.00117183037722538
0.204081632653061,0.000276788948685347,0.00142519728121631,0.0012607552785568
0.244897959183673,0.000285248810618888,0.00151112691647056,0.00134596628127797
0.285714285714286,0.000293169450299122,0.00159499342274218,0.00142951419764725
0.326530612244898,0.000300846127397514,0.00167793072492068,0.00151231436689809
0.36734693877551,0.000308412186197212,0.00176044727105075,0.00159477612088632
0.408163265306122,0.000315927892592491,0.00184277122361341,0.00167708265211769
0.448979591836735,0.000323420493366385,0.00192500499830709,0.00175931596751337
0.489795918367347,0.000332425763052709,0.00200719456969806,0.00184151277837028
0.530612244897959,0.000341548201988982,0.00208936057517584,0.00192368951737054
0.571428571428571,0.000350668020987151,0.00217151227794468,0.0020058535391056
0.612244897959184,0.000359786245259921,0.00225365383554521,0.00208800813474282
0.653061224489796,0.000368903337816305,0.00233578711391231,0.00217015477694189
0.693877551020408,0.000378019507774688,0.0024179129505468,0.0022522941246855
0.73469387755102,0.000387134849598941,0.00250003172146257,0.00233442647295135
0.775510204081633,0.000396249405977599,0.00258214359561902,0.00241655195391499
0.816326530612245,0.000405363196218494,0.00266424864908411,0.00249867062694669
0.857142857142857,0.000414476229071467,0.00274634691625555,0.00258078251886437
0.897959183673469,0.000423588508517716,0.00282843841283071,0.00266288764192693
0.938775510204082,0.000432700036383743,0.00291052314610901,0.00274498600187301
0.979591836734694,0.000441810813520847,0.00299260111960268,0.00282707760150672
1.02040816326531,0.00045092084033644,0.00307467233509282,0.00290916244229026
1.06122448979592,0.000460030117032424,0.00315673679353785,0.00299124052504054
1.10204081632653,0.000469138643710054,0.00323879449545474,0.00307331185021298
1.14285714285714,0.000478246420413832,0.00332084544105893,0.00315537641800176
1.18367346938776,0.000487353447145451,0.0034028896302714,0.00323743422832673
1.22448979591837,0.000496459723862248,0.00348492706265117,0.0033194852807593
1.26530612244898,0.000505565250463965,0.0035669577372482,0.00340152957437286
1.30612244897959,0.000514670026768725,0.00364898165237119,0.00348356710751659
1.3469387755102,0.000523774052475502,0.00373099880523814,0.00356559787746578
1.38775510204082,0.000532877327106957,0.00381300919144816,0.00364762187990922
1.42857142857143,0.000541979849924837,0.0038950128042032,0.00372963910818087
1.46938775510204,0.000551081619803925,0.00397700963314913,0.00381164955212119
1.51020408163265,0.000560182635045806,0.00405899966266465,0.00389365319639897
1.55102040816327,0.000569282893101248,0.00414098286931327,0.00397565001800834
1.59183673469388,0.000578382390162018,0.00422295921809619,0.00405763998258837
1.63265306122449,0.000587481120556329,0.00430492865691086,0.00413962303898405
1.6734693877551,0.000596579075858608,0.00438689110839382,0.00422159911123859
1.71428571428571,0.000605676243580164,0.00446884645795803,0.00430356808684948
1.75510204081633,0.000614772605256653,0.00455079453635266,0.00438552979965867
1.79591836734694,0.000623868133671021,0.00463273509445142,0.00446748400512316
1.83673469387755,0.000632962788868905,0.00471466776729953,0.00454943034507405
1.87755102040816,0.000642056512539427,0.00479659202392582,0.0046313682985676
1.91836734693878,0.00065114922031635,0.00487850709972543,0.00471329711578125
1.95918367346939,0.000660240791743761,0.00496041191102788,0.00479521573473496
2,0.000669331058405923,0.00504230496065517,0.0048771226898553


==> errorarray_mean_Nonintrusive_Spectral_system=6_D=0.00000.txt <==
0,0.000184725945925937,0.000189428000469307,5.71108408143476e-10
0.0408163265306122,0.000365916957767024,0.000382682359744265,1.13172458546999e-09
0.0816326530612245,0.000543547977743079,0.000579716216630964,1.68190443572624e-09
0.122448979591837,0.000717595468914576,0.00078048186250624,2.22171036218401e-09
0.163265306122449,0.000888037428388264,0.000984930786450082,2.75120498700637e-09
0.204081632653061,0.00105485339869716,0.00119301372116846,3.27045402897709e-09
0.244897959183673,0.00121802447733963,0.00140468068963411,3.77952785415254e-09
0.285714285714286,0.00137753332446712,0.00161988105236802,4.27849847426503e-09
0.326530612244898,0.00153336416871607,0.00183856355526606,4.76744209045776e-09
0.36734693877551,0.0016855028111809,0.00206067637789746,5.24643551713452e-09
0.408163265306122,0.0018339366275325,0.00228616718217554,5.71556149925807e-09
0.448979591836735,0.00197865456828646,0.00251498316133622,6.17490181466775e-09
0.489795918367347,0.00211964715723467,0.0027470710891117,6.62454399035813e-09
0.530612244897959,0.00225690648805258,0.00298237736903941,7.06457573178709e-09
0.571428571428571,0.00239042621910288,0.00322084808380123,7.49508883192718e-09
0.612244897959184,0.00252020156645709,0.0034624290445189,7.91617790518781e-09
0.653061224489796,0.00264622929516168,0.00370706583992176,8.32793774102657e-09
0.693877551020408,0.00276850770877968,0.00395470388529567,8.73046613447365e-09
0.73469387755102,0.00288703663724063,0.0042052884711377,9.123864550608e-09
0.775510204081633,0.00300181742303551,0.00445876481144204,9.5082345776831e-09
0.816326530612245,0.00311285290579845,0.00471507809152547,9.88368055362909e-09
0.857142857142857,0.00322014740531708,0.00497417351532745,1.02503086744239e-08
0.897959183673469,0.00332370670301874,0.00523599635210589,1.06082267262605e-08
0.938775510204082,0.00342353802198132,0.00550049198245793,1.09575443682151e-08
0.979591836734694,0.0035196500055203,0.00576760594359612,1.12983729842332e-08
1.02040816326531,0.00361205269440631,0.00603728397381442,1.16308248543183e-08
1.06122448979592,0.00370075750276922,0.00630947205607702,1.19550145608053e-08
1.10204081632653,0.0037857771927468,0.00658411646067574,1.22710563759769e-08
1.14285714285714,0.00386712584793884,0.00686116378688874,1.25790675339388e-08
1.18367346938776,0.00394481884572708,0.00714056100359509,1.28791658713462e-08
1.22448979591837,0.00401887282852498,0.00742225548878981,1.31714692919743e-08
1.26530612244898,0.00408930567402131,0.00770619506794799,1.34560984837774e-08
1.30612244897959,0.00415613646448243,0.00799232805120117,1.37331729505973e-08
1.3469387755102,0.00421938545517968,0.00828060326927891,1.40028137233655e-08
1.38775510204082,0.00427907404200836,0.00857097010817692,1.42651430000255e-08
1.42857142857143,0.00433522472836504,0.00886337854252522,1.45202831855533e-08
1.46938775510204,0.00438786109135049,0.00915777916761802,1.47683565915561e-08
1.51020408163265,0.00443700774736578,0.00945412323008095,1.50094864422618e-08
1.55102040816327,0.00448269031716782,0.00975236265715374,1.52437963560776e-08
1.59183673469388,0.0045249353904515,0.0100524500845673,1.54714095287068e-08
1.63265306122449,0.00456377049002454,0.0103543388829966,1.56924496643479e-08
1.6734693877551,0.00459922403564013,0.0106579831830814,1.59070407101694e-08
1.71428571428571,0.00463132530755206,0.0109633378990001,1.61153062251698e-08
1.75510204081633,0.00466010440985595,0.0112703587505938,1.63173696631841e-08
1.79591836734694,0.00468559223367898,0.0115790022840356,1.65133540209553e-08
1.83673469387755,0.00470782042030075,0.0118892258910461,1.67033823263735e-08
1.87755102040816,0.00472682132420651,0.0122009878266593,1.68875768979708e-08
1.91836734693878,0.00474262797610064,0.0125142472255415,1.70660604417541e-08
1.95918367346939,0.00475527404620929,0.0128289641168792,1.72389541271437e-08
2,0.00476479380755138,0.0131450994378394,1.7406378747977e-08


==> errorarray_mean_Nonintrusive_Spectral_system=6_D=1.00000.txt <==
0,0.000174704625441851,0.000189367305978905,6.11519245362897e-08
0.0408163265306122,0.000347333385424385,0.000382561128586653,1.22154757199887e-07
0.0816326530612245,0.000517846327949015,0.000579534607513743,1.83008323929448e-07
0.122448979591837,0.000686204370720945,0.000780240034957144,2.43712508815893e-07
0.163265306122449,0.000852369330846046,0.000984628900768575,3.04267230494978e-07
0.204081632653061,0.0010163039534526,0.00119265193836539,3.64672457696428e-07
0.244897959183673,0.0011779719391875,0.00140425917136519,4.24928217113103e-07
0.285714285714286,0.00133733797054166,0.00161939996088824,4.85034568927501e-07
0.326530612244898,0.0014943677369708,0.00183802305336453,5.44991627928674e-07
0.36734693877551,0.00164902795876786,0.00206007662883381,6.0479955956155e-07
0.408163265306122,0.00180128640965322,0.00228550834963726,6.64458563241462e-07
0.448979591836735,0.00195111193805592,0.00251426540936385,7.23968898200437e-07
0.489795918367347,0.0020984744870499,0.00274629458204815,7.83330865250083e-07
0.530612244897959,0.00224334511292489,0.00298154227147502,8.4254480642173e-07
0.571428571428571,0.00238569600236907,0.0032199545605159,9.01611110240978e-07
0.612244897959184,0.00252550048824402,0.00346147726041693,9.60530219300807e-07
0.653061224489796,0.0026627330639336,0.00370605595998603,1.01930260746726e-06
0.693877551020408,0.00279736939626028,0.0039536360745285,1.07792879586498e-06
0.73469387755102,0.00292938633695569,0.00420416289449952,1.13640935607123e-06
0.775510204081633,0.0030587619326783,0.00445758163380476,1.19474489262393e-06
0.816326530612245,0.00318547543358063,0.00471383747761959,1.2529360500353e-06
0.857142857142857,0.00330950730042392,0.00497287562967927,1.3109835241104e-06
0.897959183673469,0.00343083921024191,0.00523464135899215,1.36888804294154e-06
0.938775510204082,0.00354945406056493,0.00549908004585744,1.42665037063344e-06
0.979591836734694,0.00366533597221365,0.00576613722712949,1.48427131945957e-06
1.02040816326531,0.00377847029067148,0.00603575864070164,1.54175173066305e-06
1.06122448979592,0.00388884358605737,0.0063078902690891,1.59909248320095e-06
1.10204081632653,0.00399644365171445,0.00658247838208176,1.65629449469164e-06
1.14285714285714,0.00410125950143559,0.00685946957841714,1.71335871095095e-06
1.18367346938776,0.00420328136535406,0.00713881082637446,1.77028612495788e-06
1.22448979591837,0.0043025006845189,0.00742044950331237,1.82707775301825e-06
1.26530612244898,0.0043989101041914,0.00770433343402393,1.88373464704254e-06
1.30612244897959,0.00449250346588945,0.00799041092791259,1.94025789237489e-06
1.3469387755102,0.00458327579821451,0.00827863081493041,1.99664861193206e-06
1.38775510204082,0.0046712233064952,0.00856894248025741,2.05290795741403e-06
1.42857142857143,0.00475634336128873,0.00886129589764101,2.10903713568315e-06
1.46938775510204,0.00485378672270825,0.00915564166145188,2.16503738397051e-06
1.51020408163265,0.00495049725007196,0.00945193101732515,2.22090999759548e-06
1.55102040816327,0.00504515279341828,0.00975011589143474,2.27665633925869e-06
1.59183673469388,0.00513774391442253,0.0100501489183518,2.33227785990423e-06
1.63265306122449,0.00522826209201306,0.0103519834674741,2.38777612871559e-06
1.6734693877551,0.00531669971656085,0.0106555736679859,2.44315290552715e-06
1.71428571428571,0.00540305008318225,0.010960874432395,2.49841020101029e-06
1.75510204081633,0.0054873073841949,0.0112678414785421,2.55355044337915e-06
1.79591836734694,0.00556946670075112,0.0115764313501313,2.60857672704991e-06
1.83673469387755,0.00564952399368433,0.0118866014357363,2.6634932584955e-06
1.87755102040816,0.00572747609360469,0.0121983099862505,2.71830617818189e-06
1.91836734693878,0.00580332069028346,0.0125115161307256,2.77302513706292e-06
1.95918367346939,0.00587705632136238,0.0128261798905803,2.82766633452902e-06
2,0.00594868236044221,0.0131422621920161,2.88225866455398e-06


==> errorarray_mean_Nonintrusive_Spectral_system=7_D=0.00000.txt <==
0,0.000103153786344449,0.000162728136490938,1.98500942188495e-09
0.0408163265306122,0.000211562730633844,0.000330794410551352,4.81983292639168e-09
0.0816326530612245,0.000330734473422354,0.000509486588187379,9.53690205922354e-09
0.122448979591837,0.000466170849739817,0.000703150918188221,1.77365447304438e-08
0.163265306122449,0.000623573055866679,0.000914457434908797,3.24954372527981e-08
0.204081632653061,0.000809292166798796,0.00114302202623871,6.05091210118498e-08
0.244897959183673,0.00103122487207717,0.00138227905882106,1.18110182398644e-07
0.285714285714286,0.00130075947297651,0.00161156237776727,2.51425344486562e-07
0.326530612244898,0.00163758734150036,0.00177400383260325,6.21090626741133e-07
0.36734693877551,0.00208934741520944,0.00170914190240956,2.00438695687892e-06
0.408163265306122,0.00284931162969728,0.0011517010147691,1.13105836917809e-05
0.448979591836735,0.00592327613839261,0.0080480320322577,0.000363973262018489
0.489795918367347,NaN,NaN,NaN
0.530612244897959,NaN,NaN,NaN
0.571428571428571,NaN,NaN,NaN
0.612244897959184,NaN,NaN,NaN
0.653061224489796,NaN,NaN,NaN
0.693877551020408,NaN,NaN,NaN
0.73469387755102,NaN,NaN,NaN
0.775510204081633,NaN,NaN,NaN
0.816326530612245,NaN,NaN,NaN
0.857142857142857,NaN,NaN,NaN
0.897959183673469,NaN,NaN,NaN
0.938775510204082,NaN,NaN,NaN
0.979591836734694,NaN,NaN,NaN
1.02040816326531,NaN,NaN,NaN
1.06122448979592,NaN,NaN,NaN
1.10204081632653,NaN,NaN,NaN
1.14285714285714,NaN,NaN,NaN
1.18367346938776,NaN,NaN,NaN
1.22448979591837,NaN,NaN,NaN
1.26530612244898,NaN,NaN,NaN
1.30612244897959,NaN,NaN,NaN
1.3469387755102,NaN,NaN,NaN
1.38775510204082,NaN,NaN,NaN
1.42857142857143,NaN,NaN,NaN
1.46938775510204,NaN,NaN,NaN
1.51020408163265,NaN,NaN,NaN
1.55102040816327,NaN,NaN,NaN
1.59183673469388,NaN,NaN,NaN
1.63265306122449,NaN,NaN,NaN
1.6734693877551,NaN,NaN,NaN
1.71428571428571,NaN,NaN,NaN
1.75510204081633,NaN,NaN,NaN
1.79591836734694,NaN,NaN,NaN
1.83673469387755,NaN,NaN,NaN
1.87755102040816,NaN,NaN,NaN
1.91836734693878,NaN,NaN,NaN
1.95918367346939,NaN,NaN,NaN
2,NaN,NaN,NaN


==> errorarray_mean_Nonintrusive_Spectral_system=7_D=1.00000.txt <==
0,0.000917980464754026,0.000143490717981505,1.0187108317867e-06
0.0408163265306122,0.00192196304533923,0.000299400503119707,1.36933043251369e-06
0.0816326530612245,0.00322953250705464,0.000501120631198469,1.85431364151209e-06
0.122448979591837,0.00499217812322481,0.000772008851125537,2.65988361579765e-06
0.163265306122449,0.00734002261312408,0.00113171455112095,3.81291711481155e-06
0.204081632653061,0.0102742520378618,0.0015796777071938,5.283071146131e-06
0.244897959183673,0.0134974727174819,0.00206944343929048,6.90469450069702e-06
0.285714285714286,0.0164233838346086,0.00251085661436151,8.37344366837464e-06
0.326530612244898,0.0185710458035155,0.0028308900333791,9.443471589095e-06
0.36734693877551,0.0198957832213228,0.00302376214759359,1.00931685530391e-05
0.408163265306122,0.0206387350447144,0.00312714406821127,1.04463541426101e-05
0.448979591836735,0.0210526663887154,0.0031800465572248,1.063212125831e-05
0.489795918367347,0.0213014742424295,0.00320763188397785,1.07339498215672e-05
0.530612244897959,0.0214725243237724,0.00322326243500111,1.07962503032167e-05
0.571428571428571,0.0216083753981621,0.00323342578440249,1.08406199526631e-05
0.612244897959184,0.0217288712232365,0.00324113667423334,1.08771131927101e-05
0.653061224489796,0.0218430437711216,0.00324776198667647,1.09102992005454e-05
0.693877551020408,0.0219549330495263,0.00325391001144972,1.094221816123e-05
0.73469387755102,0.0220663142353002,0.0032598458909344,1.09737644086739e-05
0.775510204081633,0.0221779491918705,0.00326568171576526,1.10053203003821e-05
0.816326530612245,0.022290153542346,0.0032714624025721,1.10370430735282e-05
0.857142857142857,0.0224030508038155,0.00327720405830304,1.10689932405072e-05
0.897959183673469,0.0225166847825196,0.00328291088705494,1.11011913008375e-05
0.938775510204082,0.0226310683380482,0.00328858249366446,1.11336423078521e-05
0.979591836734694,0.0227462038998985,0.00329421693869997,1.11663461783405e-05
1.02040816326531,0.0228620916490114,0.00329981194568608,1.11993017880017e-05
1.06122448979592,0.0229787324523002,0.00330536532642627,1.12325084262181e-05
1.10204081632653,0.0230961286628353,0.00331087509068598,1.126596617863e-05
1.14285714285714,0.0232142841222375,0.00331633943947615,1.12996759169644e-05
1.18367346938776,0.0233332039180202,0.00332175672375565,1.133363916287e-05
1.22448979591837,0.0234528941093431,0.00332712539980182,1.13678579434779e-05
1.26530612244898,0.0235733614923854,0.00333244399140235,1.14023346652929e-05
1.30612244897959,0.0236946134201586,0.00333771106076424,1.14370720207368e-05
1.3469387755102,0.0238166576716203,0.00334292518715043,1.14720729172506e-05
1.38775510204082,0.0239395023597348,0.00334808495156237,1.15073404294415e-05
1.42857142857143,0.0240631558683716,0.00335318892586406,1.15428777651372e-05
1.46938775510204,0.0241876268098069,0.00335823566506059,1.15786882427766e-05
1.51020408163265,0.0243129239966416,0.00336322370176796,1.16147752761876e-05
1.55102040816327,0.0244390564236764,0.00336815154218211,1.16511423649704e-05
1.59183673469388,0.0245660332566134,0.00337301766306405,1.16877930886876e-05
1.63265306122449,0.0246938638254197,0.00337782050940454,1.17247311020341e-05
1.6734693877551,0.0248225576208701,0.00338255849254129,1.17619601344102e-05
1.71428571428571,0.0249521242932612,0.00338722998857009,1.17994839881042e-05
1.75510204081633,0.0250825736526156,0.00339183333694499,1.18373065379964e-05
1.79591836734694,0.0252139156699152,0.00339636683919739,1.18754317333303e-05
1.83673469387755,0.0253461604790559,0.00340082875772144,1.19138635983534e-05
1.87755102040816,0.0254793183793152,0.00340521731459434,1.1952606232142e-05
1.91836734693878,0.0256133998381941,0.00340953069041228,1.19916638121898e-05
1.95918367346939,0.025748415494542,0.00341376702311913,1.20310405948392e-05
2,0.0258843761619033,0.00341792440682296,1.20707409164989e-05


==> errorarray_mean_Nonintrusive_Spectral_system=8_D=0.00000.txt <==
0,8.7948158116213e-05,0.000135930477935399,1.09391071801915e-09
0.0408163265306122,0.000157772606332544,0.000252022807782469,1.61614827772373e-09
0.0816326530612245,0.000214688536642964,0.000352348059985111,1.85271934849181e-09
0.122448979591837,0.000262064803119965,0.000439965661650325,1.94099536417837e-09
0.163265306122449,0.000302179357856868,0.000517201123398745,1.95055324018203e-09
0.204081632653061,0.000336630385363755,0.000585846936484364,1.91818176042376e-09
0.244897959183673,0.000366573804084448,0.000647304424133741,1.86399023078645e-09
0.285714285714286,0.000392867302458909,0.000702683954266077,1.79923272493556e-09
0.326530612244898,0.000416161301723199,0.000752876412117921,1.73029624514357e-09
0.36734693877551,0.000436958405221811,0.000798604830773003,1.6608152721171e-09
0.408163265306122,0.000455653412317796,0.00084046220282633,1.59283281207342e-09
0.448979591836735,0.000472560947900611,0.000878939551109418,1.52745674768759e-09
0.489795918367347,0.000487934972833357,0.00091444704169226,1.46524038491819e-09
0.530612244897959,0.000501982836926995,0.000947330060513979,1.406407634344e-09
0.571428571428571,0.00051487558133423,0.000977881596932184,1.35098666775031e-09
0.612244897959184,0.000526755611918001,0.00100635188556429,1.29889328341529e-09
0.653061224489796,0.000537742496724166,0.00103295598884514,1.24998063491943e-09
0.693877551020408,0.00054793740327449,0.00105787981582771,1.20407050838789e-09
0.73469387755102,0.000557426535127242,0.00108128494126507,1.16097110051146e-09
0.775510204081633,0.000566283822301653,0.00110331249536559,1.1204900740229e-09
0.816326530612245,0.000574573048565636,0.00112408632717512,1.08243942918318e-09
0.857142857142857,0.000582349548911679,0.00114371559539877,1.04664099289174e-09
0.897959183673469,0.000589661575567923,0.00116229690432822,1.0129265586279e-09
0.938775510204082,0.000596551405927606,0.00117991607566355,9.81141147236677e-10
0.979591836734694,0.000603056247738226,0.00119664962685926,9.51139696433218e-10
1.02040816326531,0.000609208983700202,0.00121256601136115,9.22790428804344e-10
1.06122448979592,0.000615038787874579,0.00122772666446036,8.95971471747158e-10
1.10204081632653,0.000620571639019693,0.0012421868895265,8.70570810981076e-10
1.14285714285714,0.000625830750490846,0.00125599661244017,8.46486759869581e-10
1.18367346938776,0.000630836932164256,0.00126920102662862,8.2362586028704e-10
1.22448979591837,0.000635608896649324,0.00128184114684448,8.0190224523711e-10
1.26530612244898,0.000640163519580898,0.00129395428646376,7.81237743233243e-10
1.30612244897959,0.000644516061859732,0.00130557447039993,7.61560201850803e-10
1.3469387755102,0.000648680360201324,0.00131673279358378,7.42804218919161e-10
1.38775510204082,0.000652668991163304,0.00132745773323937,7.24908969343899e-10
1.42857142857143,0.000656493412877253,0.00133777542178461,7.07819009475768e-10
1.46938775510204,0.000660164087956009,0.00134770988605662,6.91483207047264e-10
1.51020408163265,0.000663690590441983,0.00135728325763361,6.7585497731177e-10
1.55102040816327,0.00066708169917226,0.00136651595826606,6.60890374482027e-10
1.59183673469388,0.000670345479540095,0.00137542686379948,6.46549847042823e-10
1.63265306122449,0.000673489355307632,0.00138403344946196,6.32796758081033e-10
1.6734693877551,0.000676520171860064,0.00139235191895235,6.1959673337054e-10
1.71428571428571,0.000679444252073201,0.00140039731940542,6.06918454047936e-10
1.75510204081633,0.000682267445785668,0.00140818364401507,5.9473307206045e-10
1.79591836734694,0.000684995173717518,0.00141572392384284,5.83013506922145e-10
1.83673469387755,0.000687632466552447,0.00142303031012059,5.71735168019698e-10
1.87755102040816,0.000690183999796396,0.00143011414818642,5.60875165324082e-10
1.91836734693878,0.000692654124938058,0.00143698604403136,5.50412500630454e-10
1.95918367346939,0.000695046897362935,0.00144365592430973,5.40328308570003e-10
2,0.000697366101410727,0.00145013309055403,5.30604460702658e-10


==> errorarray_mean_Nonintrusive_Spectral_system=8_D=1.00000.txt <==
0,7.47608053156137e-05,9.18218272932513e-05,1.66155854777366e-06
0.0408163265306122,0.000105428935068242,0.00013080958272954,1.28362781253684e-06
0.0816326530612245,0.000118866367202089,0.000148117347749627,1.28473372538467e-06
0.122448979591837,0.000124867891151788,0.000155895008510448,1.30465224973129e-06
0.163265306122449,0.000127572332544811,0.00015940960949994,1.31679572747737e-06
0.204081632653061,0.000128796042035834,0.000161001914020392,1.3229009149829e-06
0.244897959183673,0.000129350787626284,0.000161724169643151,1.32579132572941e-06
0.285714285714286,0.000129602485810827,0.000162051955568095,1.32712778778469e-06
0.326530612244898,0.000129716730167217,0.00016220075330927,1.32773953503384e-06
0.36734693877551,0.00012976859415861,0.000162268307273256,1.32801830917597e-06
0.408163265306122,0.000129792140956752,0.000162298978231644,1.32814509342066e-06
0.448979591836735,0.00012980283183936,0.000162312903829481,1.32820270184946e-06
0.489795918367347,0.000129807685868966,0.00016231922656279,1.32822886775746e-06
0.530612244897959,0.000129809889782409,0.000162322097329774,1.3282407501589e-06
0.571428571428571,0.000129810890446035,0.000162323400772282,1.32824614593437e-06
0.612244897959184,0.000129811344787474,0.000162323992587539,1.3282485962177e-06
0.653061224489796,0.000129811551076842,0.000162324261295414,1.32824970904915e-06
0.693877551020408,0.000129811644740571,0.000162324383299485,1.32825021449685e-06
0.73469387755102,0.000129811687267669,0.000162324438693825,1.32825044442585e-06
0.775510204081633,0.000129811706576695,0.000162324463845079,1.32825054895398e-06
0.816326530612245,0.000129811715343722,0.000162324475264331,1.32825059684343e-06
0.857142857142857,0.000129811719324307,0.00016232448044896,1.3282506187983e-06
0.897959183673469,0.000129811721131604,0.000162324482802533,1.32825062915576e-06
0.938775510204082,0.000129811721952162,0.000162324483870917,1.32825063415639e-06
0.979591836734694,0.000129811722324705,0.000162324484355742,1.32825063665452e-06
1.02040816326531,0.000129811722493823,0.000162324484575674,1.32825063802834e-06
1.06122448979592,0.000129811722570589,0.000162324484675284,1.32825063878285e-06
1.10204081632653,0.000129811722605398,0.000162324484720112,1.32825063955399e-06
1.14285714285714,0.0001298117226212,0.000162324484740407,1.32825064003775e-06
1.18367346938776,0.000129811722628313,0.000162324484749115,1.3282506407324e-06
1.22448979591837,0.000129811722631537,0.000162324484752933,1.32825064114069e-06
1.26530612244898,0.000129811722632977,0.00016232448475452,1.32825064150553e-06
1.30612244897959,0.00012981172263361,0.000162324484754953,1.32825064196822e-06
1.3469387755102,0.000129811722633899,0.000162324484755199,1.3282506422855e-06
1.38775510204082,0.000129811722634002,0.000162324484755054,1.32825064264431e-06
1.42857142857143,0.000129811722634078,0.000162324484755156,1.32825064278354e-06
1.46938775510204,0.000129811722634068,0.000162324484754842,1.32825064342121e-06
1.51020408163265,0.000129811722634263,0.000162324484756547,1.32825064200774e-06
1.55102040816327,0.000129811722634478,0.000162324484758476,1.328250640747e-06
1.59183673469388,0.000129811722634804,0.000162324484761352,1.32825063870417e-06
1.63265306122449,0.000129811722635195,0.000162324484764851,1.32825063642756e-06
1.6734693877551,0.000129811722635733,0.000162324484769619,1.32825063352834e-06
1.71428571428571,0.000129811722636546,0.000162324484776886,1.32825062909218e-06
1.75510204081633,0.000129811722637767,0.000162324484787778,1.32825062241759e-06
1.79591836734694,0.000129811722639614,0.000162324484804277,1.32825061206227e-06
1.83673469387755,0.000129811722642374,0.000162324484828979,1.32825059654554e-06
1.87755102040816,0.000129811722646529,0.000162324484866121,1.32825057290157e-06
1.91836734693878,0.000129811722652684,0.000162324484921208,1.32825053808415e-06
1.95918367346939,0.000129811722661876,0.000162324485003306,1.3282504858737e-06
2,0.000129811722675534,0.000162324485125378,1.3282504082271e-06


==> errorarray_variance_Nonintrusive_FD_EE_system=6_D=0.00000.txt <==
0,1296.23570061831,236.456518690668,0.00290946877530975
0.0408163265306122,323.201146393414,60.0374476335548,0.00281270896018065
0.0816326530612245,143.30728531423,27.104762928002,0.00271660069345994
0.122448979591837,80.4448726324177,15.4899946324701,0.00262114303845541
0.163265306122449,51.3944392810403,10.0737990095122,0.00252633491261118
0.204081632653061,35.6387150944503,7.11005447512811,0.00243217507149953
0.244897959183673,26.1533728152623,5.31009489265422,0.00233866211304222
0.285714285714286,20.0066326085144,4.13354191353759,0.00224579448037916
0.326530612244898,15.7990153711993,3.32125383513326,0.00215357046167689
0.36734693877551,12.7940130433827,2.73622642481963,0.00206198819259061
0.408163265306122,10.5741020510992,2.30043917263563,0.00197104565675427
0.448979591836735,8.88829156655132,1.96677857939054,0.00188074068881207
0.489795918367347,7.57835949896463,1.7054111203888,0.00179107097547431
0.530612244897959,6.54056699148028,1.4966887072872,0.00170203405801727
0.571428571428571,5.70461120918665,1.32723659655463,0.00161362733424976
0.612244897959184,5.02148548839541,1.1876900714617,0.00152584806096887
0.653061224489796,4.45618588676974,1.07133055906299,0.00143869335651208
0.693877551020408,3.98317310193842,0.97323444694505,0.00135216020318802
0.73469387755102,3.58346146067101,0.88972544143223,0.00126624544994839
0.775510204081633,3.24270100148183,0.818012674454685,0.00118094581532765
0.816326530612245,2.9498835908711,0.755945831395837,0.00109625789026067
0.857142857142857,2.69645141700155,0.701845928431,0.00101217814116493
0.897959183673469,2.47567098787513,0.65438613452342,0.00092870291294028
0.938775510204082,2.28218598865877,0.612506392699354,0.000845828432260043
0.979591836734694,2.11169290756719,0.575351300322621,0.000763550810803051
1.02040816326531,1.96070237647171,0.54222426973798,0.000681866048637318
1.06122448979592,1.82636129282168,0.512553262854146,0.00060077003757202
1.10204081632653,1.70631866022838,0.485864871717396,0.000520258564756695
1.14285714285714,1.59862328935813,0.461764496678693,0.000440327316105578
1.18367346938776,1.50663988831079,0.439921033611299,0.000360971879992371
1.22448979591837,1.4268940673349,0.420054932980961,0.000282187750841101
1.26530612244898,1.35455398435552,0.401928806697098,0.000203970332823887
1.30612244897959,1.28873459185025,0.385339978777084,0.000126314943595822
1.3469387755102,1.22867907592716,0.370114532474174,4.92168180171495e-05
1.38775510204082,1.17373719493165,0.356102519240637,2.73288880661053e-05
1.42857142857143,1.12334776989331,0.343174076893538,0.000103327094034299
1.46938775510204,1.0792690513121,0.331216264594958,0.000178782790700577
1.51020408163265,1.04256586518657,0.320130466938028,0.000253701036519338
1.55102040816327,1.00852998361308,0.309830252860015,0.000328086953776186
1.59183673469388,0.976902711894528,0.300239600324895,0.000401945724793775
1.63265306122449,0.947456150245709,0.291291416896241,0.000475282588166783
1.6734693877551,0.919988884899967,0.282926301013225,0.00054810283496317
1.71428571428571,0.89432236804905,0.275091500116686,0.000620411805023008
1.75510204081633,0.870297863407457,0.267740030575339,0.000692214883208559
1.79591836734694,0.847773858463999,0.260829931241754,0.000763517495728716
1.83673469387755,0.82662386355327,0.254323627877731,0.000834325106493382
1.87755102040816,0.806734532948474,0.248187389966712,0.000904643213496135
1.91836734693878,0.788004055149817,0.242390864832663,0.000974477345252289
1.95918367346939,0.770340769105347,0.236906676704105,0.00104383305726989
2,0.753661970776937,0.23171008054621,0.00111271592859708


==> errorarray_variance_Nonintrusive_FD_ETDRDP_system=6_D=0.00000.txt <==
0,1498.42542104473,236.471243411329,0.000227964887652474
0.0408163265306122,377.371957508044,60.0434284243112,0.000222365403486616
0.0816326530612245,169.088750912099,27.1078961358036,0.000216816137132902
0.122448979591837,95.9602742507814,15.4917539678829,0.000211317015854217
0.163265306122449,62.0076442377522,10.0747736539934,0.000205867941394181
0.204081632653061,43.5079305497748,7.1105387656883,0.00020046880689132
0.244897959183673,32.3194766462307,5.31025680328903,0.000195119493793248
0.285714285714286,25.0360102312449,4.13348623585228,0.000189819870275868
0.326530612244898,20.0276983968151,3.3210502586978,0.000184569792899304
0.36734693877551,16.4347846272452,2.73592357741602,0.000179369105768784
0.408163265306122,13.7687345274741,2.30007227863761,0.000174217641818962
0.448979591836735,11.7351843119589,1.96637392720932,0.000169115221730241
0.489795918367347,10.1481381861284,1.70498881172316,0.000164061654960909
0.530612244897959,8.88536422644017,1.49626442454705,0.00015905673949679
0.571428571428571,7.86383504688614,1.32682278118826,0.000154100262262806
0.612244897959184,7.02554002689393,1.18729673409736,0.000149191999200751
0.653061224489796,6.32894820557413,1.0709658514121,0.000144331715376263
0.693877551020408,5.74368811756078,0.972905074879411,0.00013951916534028
0.73469387755102,5.24712980750135,0.889436969390216,0.000134754093370004
0.775510204081633,4.82212940352468,0.8177697537772,0.000130036233571616
0.816326530612245,4.45550518613185,0.755752374325812,0.0001253653102041
0.857142857142857,4.13698595375242,0.701705242594913,0.000120741037856296
0.897959183673469,3.87104101058733,0.654301028203303,0.000116163121806119
0.938775510204082,3.64525721060348,0.612479258197086,0.000111631258175161
0.979591836734694,3.44467218214204,0.575384180673794,0.00010714513424323
1.02040816326531,3.26561200333943,0.54231891261716,0.000102704428683121
1.06122448979592,3.10505635765848,0.512711164517326,9.83088119108989e-05
1.10204081632653,2.96050298707377,0.486087313115955,9.39579462501375e-05
1.14285714285714,2.82986395120382,0.46205257336398,8.96514863426355e-05
1.18367346938776,2.71138542252399,0.440275680671178,8.53890793375259e-05
1.22448979591837,2.60358509384914,0.420476945969309,8.11703652383602e-05
1.26530612244898,2.50520290277315,0.402418859307037,7.6994977181528e-05
1.30612244897959,2.41516192309219,0.385898637849475,7.28625417213596e-05
1.3469387755102,2.33253708866729,0.370742270811076,6.8772679147558e-05
1.38775510204082,2.25653000238047,0.356799726599528,6.47250037776698e-05
1.42857142857143,2.18644851021108,0.343941069464992,6.07191242559102e-05
1.46938775510204,2.12169003462986,0.332053293209219,5.67546438525272e-05
1.51020408163265,2.06172789463441,0.321037724200692,5.28311607778101e-05
1.55102040816327,2.00610001427107,0.310807879381114,4.89482684693405e-05
1.59183673469388,1.95439955322677,0.301287690176915,4.51055558952959e-05
1.63265306122449,1.91096560125417,0.29241002241346,4.1302607868096e-05
1.6734693877551,1.87077742321004,0.284115437026053,3.7539005310049e-05
1.71428571428571,1.83314682469633,0.276351147699423,3.38143255867363e-05
1.75510204081633,1.7978620223004,0.269070140373287,3.01281427747969e-05
1.79591836734694,1.7647331972042,0.262230426433399,2.64800279552095e-05
1.83673469387755,1.73358977358483,0.255794406819199,2.28695495106725e-05
1.87755102040816,1.70427808623462,0.249728328558701,1.92962734013142e-05
1.91836734693878,1.67665937467308,0.244001818644206,1.57597634474636e-05
1.95918367346939,1.6506080522191,0.238587482882576,1.22595815991436e-05
2,1.62601020750313,0.233460559538922,8.79528822051179e-06


==> errorarray_variance_Nonintrusive_Spectral_system=6_D=0.00000.txt <==
0,1151.05816673776,236.470641674075,7.75606816527042e-08
0.0408163265306122,287.621120074453,60.0432322526931,7.60462737412568e-08
0.0816326530612245,127.866374315069,27.1078315790504,7.45434992792025e-08
0.122448979591837,71.9991082580759,15.4917525673141,7.30616352544707e-08
0.163265306122449,46.1615539174918,10.0748080494259,7.15969409577345e-08
0.204081632653061,32.1373993263108,7.11059529649497,7.01494706405802e-08
0.244897959183673,23.6877216364434,5.31032768012152,6.8719896249847e-08
0.285714285714286,18.2075817822439,4.13356660502992,6.73078405448266e-08
0.326530612244898,14.4530595190973,3.32113689748534,6.59134018175246e-08
0.36734693877551,11.7692733795901,2.7360142416568,6.45361888682042e-08
0.408163265306122,9.78483798929995,2.30016534691211,6.31764728270265e-08
0.448979591836735,8.27641670710678,1.96646819325628,6.18339484546863e-08
0.489795918367347,7.10316906303547,1.70508335669458,6.05086068373134e-08
0.530612244897959,6.17271887310728,1.49635853488247,5.92003091940618e-08
0.571428571428571,5.42244085420283,1.32691589386073,5.79090173561239e-08
0.612244897959184,4.80866427282813,1.18738839896674,5.66346800626565e-08
0.653061224489796,4.3001850718859,1.07105570464786,5.53771355644471e-08
0.693877551020408,3.87422804842368,0.972992819763121,5.41362647588691e-08
0.73469387755102,3.51385611137951,0.889522362167431,5.29120094610391e-08
0.775510204081633,3.20626295857348,0.817852593043857,5.17042457290439e-08
0.816326530612245,2.94162098667585,0.755832492939417,5.05128702186835e-08
0.857142857142857,2.71228729044597,0.701782501421958,4.93377379047758e-08
0.897959183673469,2.51224599257751,0.654375311223944,4.81787597505047e-08
0.938775510204082,2.33670981260453,0.612550468627838,4.70358092197966e-08
0.979591836734694,2.18183095991683,0.575452237863947,4.59087665663678e-08
1.02040816326531,2.04448837071759,0.542383749540438,4.47974860498502e-08
1.06122448979592,1.92212909262543,0.512772725726544,4.37018671589279e-08
1.10204081632653,1.81264862459187,0.486145553061521,4.26217453520977e-08
1.14285714285714,1.71429965171146,0.462107455001018,4.15570113518899e-08
1.18367346938776,1.62562172897287,0.440327174297581,4.05075149981802e-08
1.22448979591837,1.54538659443973,0.420525028250088,3.94731213207375e-08
1.26530612244898,1.47255526490318,0.40246351245007,3.84536941937261e-08
1.30612244897959,1.40624410026206,0.385939848905187,3.74490831664517e-08
1.3469387755102,1.34569775675226,0.37078003107422,3.64591453806256e-08
1.38775510204082,1.29026747636698,0.356834031095605,3.54837358900884e-08
1.42857142857143,1.23939354262943,0.343971916507255,3.45227051251748e-08
1.46938775510204,1.19259101363848,0.332080684014838,3.357589856825e-08
1.51020408163265,1.1494380511557,0.321061662556811,3.26431687748182e-08
1.55102040816327,1.10956631973648,0.310828371353133,3.17243624807827e-08
1.59183673469388,1.07265304681562,0.30130474385272,3.08193206854871e-08
1.63265306122449,1.03841442339497,0.292423647678378,2.99278969077184e-08
1.6734693877551,1.00660009283867,0.284125645364167,2.90499221145023e-08
1.71428571428571,0.976988527537508,0.276357952017617,2.81852474952553e-08
1.75510204081633,0.949383133717003,0.269073554844945,2.73337124720187e-08
1.79591836734694,0.923608956270082,0.262230466359181,2.64951554680077e-08
1.83673469387755,0.899509880303833,0.255791088502688,2.56694180271721e-08
1.87755102040816,0.876946245674094,0.249721669195064,2.48563393001826e-08
1.91836734693878,0.855874458105641,0.243991836220259,2.40557599837676e-08
1.95918367346939,0.838719115758118,0.238574196086894,2.32675141074824e-08
2,0.822581986242584,0.233443987680813,2.24914427314696e-08


==> runtimearray_EE.txt <==
0,1,1,1,1,1,1
1,0.770211091246976,0.81666873395861,1.05091770018645,0.882495156213271,2.67835680261128,1.35269498138431
2,1.28558257901583,1.05076187659221,1.89023156875885,1.85860329432639,4.56993003315071,2.8051328747476
3,1.07977593725678,1.15245885823996,2.19347984591582,1.24944924710185,8.91289220315066,6.17557945591297
4,0.872790389444908,2.35356883499088,2.25176210953243,1.42661961789278,18.503347436747,8.55821113304876
5,1.04723460053968,1.01456454880558,6.06525535788533,1.71180188866326,35.7535422386317,18.2277340361791
6,1.3208675195499,1.22159503765122,4.40340657899405,1.97643449507289,94.1028181743888,43.6703001938187
7,1.45003256110281,1.49272366243561,5.88520266502,3.28397834443893,228.975959465025,110.662079917988
8,1.53238373744986,1.42358599881475,11.5808481486339,3.32006100710327,338.121708900039,166.105444552064
9,1.57486812312156,1.60922266642495,7.33171111489381,3.97043998350652,534.644434977437,264.210160972603


==> runtimearray_ETDRDP.txt <==
0,1,1,1,1,1,1
1,0.917785277343687,0.856029062239487,1.27030904638359,1.34652460485435,1.79893951742662,1.30080763904681
2,1.10706344498531,0.759536700595207,1.50096373013455,1.2775512760802,6.7161689202842,2.02108889419815
3,0.828618742754048,2.87604775587668,1.80203429963942,1.44165241921696,11.9653058839,4.43741927014082
4,0.825449066193908,2.13169100450269,2.15699403980367,1.79948606009869,23.0059597353034,7.32054200664921
5,0.919524391916507,0.962986788393855,2.86713410141637,2.23945133562472,50.7080371165337,15.6189004779077
6,0.921745006843053,1.08724119669684,3.38756506772746,2.400361688706,83.4157839705982,26.4672678009963
7,1.06563703374443,1.08105680813271,3.97392564159893,3.01600774668231,153.026100992808,48.9822505847991
8,1.24316180872734,1.23137224346451,4.73614220590287,3.82035641223669,268.127071706056,90.4807812721598
9,1.19379580426993,3.91023189992221,5.99368267206466,4.72902072856545,454.996126804608,145.749666653238


==> runtimearray_ETDRK4.txt <==
0,1,1,1,1,1,1
1,0.886711244264189,2.02945751043087,2.81686576866653,2.05517359181879,1.72537101534706,2.29744104275604
2,1.0235841551386,2.68045641771609,3.57301683681173,2.67238565079725,2.23276923779437,6.15555676291247
3,1.13405496760597,3.05382991230863,3.18615628759619,3.5149817522984,4.87731495726318,9.74273720601803
4,1.43281925641027,4.49198112224623,4.00287576425432,3.72052894127817,9.12388212193795,19.0838592782619
5,2.00885032834936,4.93660417220366,6.13063089203206,4.87198987289364,20.1731338976226,42.5060242066325
6,2.21691102234002,4.93271322652829,6.9868132031929,6.559802180861,35.8467743271909,79.5280065540417
7,3.01461353532927,7.77050768647531,10.6956084512399,8.38774981032923,68.8109100056872,151.944835028379
8,4.18205717087266,10.6960220283111,14.6090925130731,13.1935122959322,132.836876986878,280.114611516827
9,4.29376652210391,10.6888216813038,15.550190091685,13.2294550397182,195.322234685109,416.518645455153

